MotionTTT: 2D Test-Time-Training Motion Estimation for 3D Motion Corrected MRI

A major challenge of the long measurement times in magnetic resonance imaging (MRI), an important medical imaging technology, is that patients may move during data acquisition. This leads to severe motion artifacts in the reconstructed images and volumes. In this paper, we propose a deep learning-based test-time-training method for accurate motion estimation. The key idea is that a neural network trained for motion-free reconstruction has a small loss if there is no motion, thus optimizing over motion parameters passed through the reconstruction network enables accurate estimation of motion. The estimated motion parameters enable to correct for the motion and to reconstruct accurate motion-corrected images. Our method uses 2D reconstruction networks to estimate rigid motion in 3D, and constitutes the first deep learning based method for 3D rigid motion estimation towards 3D-motion-corrected MRI. We show that our method can provably reconstruct motion parameters for a simple signal and neural network model. We demonstrate the effectiveness of our method for both retrospectively simulated motion and prospectively collected real motion-corrupted data.

==> figures/abstud_acc_factors/val_len4_2seeds_interS_abstud_acc_2_4_8.txt <==
severity_level,L1_recOnly_gtMot_R2_e10_avg,L1_recOnly_gtMot_R2_e10_std,TTT_method_R2_e10_avg,TTT_method_R2_e10_std,TTT_method_R2_e10_lines_th,L1_recOnly_gtMot_R4_e10_avg,L1_recOnly_gtMot_R4_e10_std,TTT_method_R4_e10_avg,TTT_method_R4_e10_std,TTT_method_R4_e10_lines_th,L1_recOnly_gtMot_R8_e10_avg,L1_recOnly_gtMot_R8_e10_std,TTT_method_R8_e10_avg,TTT_method_R8_e10_std,TTT_method_R8_e10_lines_th
3.0000,39.0372,0.8930,38.9987,0.9017,0.0000,36.4784,0.9470,36.4670,0.9436,0.0000,33.8031,0.8873,33.7946,0.8851,0.0000
6.0000,37.8474,0.8629,37.8286,0.8637,0.0000,35.8491,0.9433,35.8385,0.9440,0.0000,33.2510,0.8913,33.2443,0.8906,0.0000
9.0000,36.9319,0.8736,36.7377,1.0036,461.2500,35.4956,0.9225,35.2359,0.9891,363.0000,32.9707,0.8664,32.8621,0.7952,23.1250


==> figures/interShot_motion/interShot_dc_final.csv <==
shot_ind,Linear,Random,Interleaved
0,0.786670446395874,0.2853708863258362,0.2800726294517517
1,0.8259484767913818,0.43510380387306213,0.43571168184280396
2,0.7939777374267578,0.4364423155784607,0.44029900431632996
3,0.8239496350288391,0.418679416179657,0.4373689293861389
4,0.6779189109802246,0.4813447892665863,0.43983688950538635
5,0.6480884552001953,0.4490622580051422,0.4281948208808899
6,0.6150334477424622,0.4344039261341095,0.4201599657535553
7,0.5935086607933044,0.47862061858177185,0.43457379937171936
8,0.5749040246009827,0.41822585463523865,0.43884414434432983
9,0.5353460311889648,0.44236060976982117,0.44287872314453125
10,0.5333865284919739,0.42321470379829407,0.4436663091182709
11,0.5002254247665405,0.4789758622646332,0.44577378034591675
12,0.47334814071655273,0.4141393005847931,0.44584915041923523
13,0.45220786333084106,0.44885602593421936,0.4459286034107208
14,0.43379920721054077,0.4258733093738556,0.4485805332660675
15,0.41072332859039307,0.4233214557170868,0.4479837715625763
16,0.3759712874889374,0.43443363904953003,0.4495922923088074
17,0.37526917457580566,0.4494118392467499,0.450163871049881
18,0.33339497447013855,0.4329405725002289,0.4521060287952423
19,0.3473544716835022,0.43991416692733765,0.4524657130241394
20,0.3095118999481201,0.4490482211112976,0.45277026295661926
21,0.32095497846603394,0.4538799524307251,0.4443950653076172
22,0.3147449791431427,0.44251832365989685,0.44375088810920715
23,0.2999177575111389,0.42886605858802795,0.43066632747650146
24,0.3114813268184662,0.42064398527145386,0.42852675914764404
25,0.2818464934825897,0.44315508008003235,0.4346231520175934
26,0.29016077518463135,0.42023801803588867,0.43651190400123596
27,0.27355074882507324,0.44148653745651245,0.4424903094768524
28,0.2833712100982666,0.4443376064300537,0.44092094898223877
29,0.3028465509414673,0.4528878927230835,0.44516313076019287
30,0.2929796278476715,0.45301544666290283,0.44687432050704956
31,0.3235279619693756,0.4202117621898651,0.44103384017944336
32,0.3237799406051636,0.41536271572113037,0.4293040931224823
33,0.35753127932548523,0.46453166007995605,0.4207659363746643
34,0.3685464560985565,0.43948641419410706,0.43806296586990356
35,0.40396949648857117,0.4056118428707123,0.4443778693675995
36,0.441218763589859,0.4348510801792145,0.44965487718582153
37,0.4986129403114319,0.4043852686882019,0.45475032925605774
38,0.7093109488487244,0.44808804988861084,0.4533012807369232
39,0.6439564228057861,0.45310503244400024,0.4528934955596924
40,0.6567848324775696,0.4606802463531494,0.4558797776699066
41,0.6634721159934998,0.4431625008583069,0.46135184168815613
42,0.5935913920402527,0.44116562604904175,0.4555457532405853
43,0.5952505469322205,0.4129507541656494,0.4552733302116394
44,0.5939548015594482,0.3933793604373932,0.4525289535522461
45,0.6379280090332031,0.45429369807243347,0.45005202293395996
46,0.6656341552734375,0.4615374803543091,0.4452810287475586
47,0.8347499966621399,0.43672117590904236,0.43886828422546387
48,0.7819303274154663,0.42527857422828674,0.42757168412208557
49,0.7458187341690063,0.43656888604164124,0.42251598834991455


==> figures/interShot_motion/interShot_dc_init.csv <==
shot_ind,Linear,Random,Interleaved
0,0.7104353904724121,0.4756390154361725,0.44161903858184814
1,0.6975513100624084,0.7226598262786865,0.6600223183631897
2,0.7026671171188354,0.7498178482055664,0.6620018482208252
3,0.6992474794387817,0.7360679507255554,0.6540903449058533
4,0.7385233640670776,0.7667738199234009,0.7147104144096375
5,0.6702292561531067,0.6682108640670776,0.6644980907440186
6,0.6263554096221924,0.6433748602867126,0.6253786683082581
7,0.6086644530296326,0.6837453246116638,0.6304123401641846
8,0.5864754915237427,0.6461061835289001,0.6260385513305664
9,0.5528082251548767,0.6321964263916016,0.6337903738021851
10,0.5500496029853821,0.6463236212730408,0.6338502168655396
11,0.516974687576294,0.6670954823493958,0.6361086368560791
12,0.4927782118320465,0.6360534429550171,0.6392450928688049
13,0.4718710780143738,0.669029712677002,0.6318640112876892
14,0.4544397294521332,0.6390858888626099,0.6302193403244019
15,0.43179136514663696,0.623721182346344,0.6353986263275146
16,0.402998685836792,0.6584790349006653,0.6380510926246643
17,0.4031631052494049,0.652826726436615,0.6434423327445984
18,0.3682728111743927,0.6517776846885681,0.6397088766098022
19,0.39186814427375793,0.6578847169876099,0.6409364938735962
20,0.37069469690322876,0.6665261387825012,0.6416628956794739
21,0.4015096127986908,0.6418629288673401,0.6327738761901855
22,0.4280864894390106,0.667262613773346,0.6352943778038025
23,0.5078505873680115,0.6446093916893005,0.6582090854644775
24,0.6077157855033875,0.78168123960495,0.7358965277671814
25,0.5517020225524902,0.8081148862838745,0.7385830283164978
26,0.47498124837875366,0.6977246999740601,0.7041309475898743
27,0.37537968158721924,0.73028165102005,0.6604560017585754
28,0.35420843958854675,0.7185425758361816,0.6561881899833679
29,0.3571260869503021,0.7184356451034546,0.6598802804946899
30,0.3376103639602661,0.7226704955101013,0.6604992151260376
31,0.3621572256088257,0.6950592398643494,0.6485651135444641
32,0.36139726638793945,0.6822444796562195,0.6454437971115112
33,0.3883821964263916,0.7338501811027527,0.6402794718742371
34,0.4014763832092285,0.7176850438117981,0.6592951416969299
35,0.4363568425178528,0.6935577988624573,0.6635013818740845
36,0.48666271567344666,0.7159039378166199,0.6734126806259155
37,0.5978380441665649,0.6486346125602722,0.726327121257782
38,0.7167611718177795,0.8021502494812012,0.7848732471466064
39,0.6150058507919312,0.8019837737083435,0.7367106676101685
40,0.6322726011276245,0.7879289388656616,0.7379512786865234
41,0.6752000451087952,0.8085302114486694,0.7900437116622925
42,0.6897222399711609,0.7196190357208252,0.7516714930534363
43,0.6269301176071167,0.7482849359512329,0.7111876606941223
44,0.5988491177558899,0.6812827587127686,0.7015484571456909
45,0.6221504807472229,0.7677541971206665,0.693612277507782
46,0.6179022192955017,0.7375821471214294,0.6790618896484375
47,0.6270444989204407,0.7485526204109192,0.6741451621055603
48,0.6374691724777222,0.7405246496200562,0.6594891548156738
49,0.65245121717453,0.7496323585510254,0.6992497444152832


==> figures/interShot_motion/interShot_pred_final.csv <==
shot_ind,Linear,Random,Interleaved,gt
0,-15.0,0.0,0.0,0.0
1,-13.894332885742188,-0.006683747749775648,-0.027136923745274544,0.0
2,-11.39568042755127,-0.009061558172106743,-0.016209296882152557,0.0
3,-11.55834674835205,-0.006014040671288967,-0.0349804162979126,0.0
4,-0.33326977491378784,0.05760175734758377,-0.03344258293509483,0.0
5,-2.162662982940674,-1.8516079187393188,-1.8400367498397827,-1.823087215423584
6,-2.153365135192871,-1.8242849111557007,-1.8354331254959106,-1.823087215423584
7,-2.1449601650238037,-1.8298797607421875,-1.820540428161621,-1.823087215423584
8,-2.1400415897369385,-1.840179681777954,-1.832260251045227,-1.823087215423584
9,-2.1323797702789307,-1.8257883787155151,-1.8189632892608643,-1.823087215423584
10,-2.1279654502868652,-1.838100790977478,-1.8294283151626587,-1.823087215423584
11,-2.14162015914917,-1.8311245441436768,-1.8349448442459106,-1.823087215423584
12,-2.1198372840881348,-1.8361250162124634,-1.825234055519104,-1.823087215423584
13,-2.1226134300231934,-1.8294622898101807,-1.823485255241394,-1.823087215423584
14,-2.128497838973999,-1.8130439519882202,-1.8270114660263062,-1.823087215423584
15,-2.123619318008423,-1.8332563638687134,-1.8410890102386475,-1.823087215423584
16,-2.1214685440063477,-1.8092072010040283,-1.8363137245178223,-1.823087215423584
17,-2.115936517715454,-1.8440090417861938,-1.8276822566986084,-1.823087215423584
18,-2.1127045154571533,-1.8387653827667236,-1.8436514139175415,-1.823087215423584
19,-2.1071865558624268,-1.818479061126709,-1.8247582912445068,-1.823087215423584
20,-2.109922170639038,-1.8272804021835327,-1.8417420387268066,-1.823087215423584
21,-2.102980852127075,-1.8274563550949097,-1.8432998657226562,-1.823087215423584
22,-2.1007516384124756,-1.8269636631011963,-1.843092441558838,-1.823087215423584
23,-2.102329730987549,-1.8278571367263794,-1.8394558429718018,-1.823087215423584
24,-1.726377248764038,-1.4480215311050415,-1.4352738857269287,-1.4356584548950195
25,-1.7492276430130005,-1.4518779516220093,-1.4523251056671143,-1.4356584548950195
26,-3.4986798763275146,-3.2052836418151855,-3.225403308868408,-3.2047903537750244
27,-3.4559483528137207,-3.2246580123901367,-3.2395288944244385,-3.2047903537750244
28,-3.440011978149414,-3.2049574851989746,-3.2117669582366943,-3.2047903537750244
29,-3.418657064437866,-3.193946361541748,-3.219651699066162,-3.2047903537750244
30,-3.420017957687378,-3.2138919830322266,-3.2210750579833984,-3.2047903537750244
31,-3.3890817165374756,-3.224757432937622,-3.22770094871521,-3.2047903537750244
32,-3.4018473625183105,-3.211237907409668,-3.2212374210357666,-3.2047903537750244
33,-3.3896288871765137,-3.2145817279815674,-3.217153549194336,-3.2047903537750244
34,-3.3837337493896484,-3.2097954750061035,-3.22133207321167,-3.2047903537750244
35,-3.3817622661590576,-3.212768316268921,-3.2151589393615723,-3.2047903537750244
36,-3.3879451751708984,-3.206697702407837,-3.2143843173980713,-3.2047903537750244
37,-3.3686347007751465,-3.213423252105713,-3.2280783653259277,-3.2047903537750244
38,-0.7494076490402222,-0.5502455830574036,-0.5327686071395874,-0.5329174995422363
39,-0.7465437650680542,-0.5328125953674316,-0.539524495601654,-0.5329174995422363
40,-0.7316199541091919,-0.531324565410614,-0.5266278386116028,-0.5329174995422363
41,-0.7988505363464355,-0.5339533090591431,-0.5456468462944031,-0.5329174995422363
42,3.4024364948272705,3.687497615814209,3.6804420948028564,3.686844825744629
43,3.3912081718444824,3.6928164958953857,3.674306631088257,3.686844825744629
44,3.3829407691955566,3.676466226577759,3.678936004638672,3.686844825744629
45,3.3849308490753174,3.6940507888793945,3.656409978866577,3.686844825744629
46,3.415710687637329,3.6447858810424805,3.656499147415161,3.686844825744629
47,4.023960113525391,3.6825497150421143,3.6705543994903564,3.686844825744629
48,8.145343780517578,3.6697072982788086,3.6597020626068115,3.686844825744629
49,8.125714302062988,3.678412437438965,3.6706440448760986,3.686844825744629


==> figures/intraShot_motion/TTT_vivo_exp7_phase1.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,1.1078680753707886,-0.6311262249946594,-2.5598738193511963,-6.992284774780273,0.9086527228355408,-2.247690439224243,0.487261027097702
1,1.060910701751709,-0.523966372013092,-2.4738731384277344,-7.117472171783447,0.8852304816246033,-2.200390338897705,0.6376697421073914
2,1.0468796491622925,-0.47634825110435486,-2.464351177215576,-7.078976154327393,0.9039304256439209,-2.200385570526123,0.6328213810920715
3,1.049509048461914,-0.5866103172302246,-2.5384416580200195,-7.024511337280273,0.9078691005706787,-2.2177534103393555,0.6181870698928833
4,1.0581756830215454,-0.5177199244499207,-2.5017857551574707,-7.075775146484375,0.9024001359939575,-2.2332968711853027,0.6395740509033203
5,1.0555894374847412,-0.5120399594306946,-2.506427526473999,-7.003979206085205,0.8691097497940063,-2.2492120265960693,0.6188160181045532
6,1.0138622522354126,-0.5168930292129517,-2.557968854904175,-7.008615493774414,0.9241904020309448,-2.202932834625244,0.6300492286682129
7,1.0749328136444092,-0.47935348749160767,-2.5784082412719727,-7.042668342590332,0.9014352560043335,-2.228239059448242,0.6395701169967651
8,1.073127269744873,-0.4735180139541626,-2.52645206451416,-7.100955963134766,0.8637035489082336,-2.2322709560394287,0.6464253067970276
9,1.0321253538131714,-0.44772741198539734,-2.488609552383423,-7.0242438316345215,0.8917682766914368,-2.2212371826171875,0.6148334741592407
10,0.9931326508522034,-0.42271289229393005,-2.5613560676574707,-6.996784210205078,0.919639527797699,-2.2487199306488037,0.6283925175666809
11,1.024860143661499,-0.4593619108200073,-2.540876865386963,-7.027891159057617,0.909471333026886,-2.2168965339660645,0.6201671957969666
12,1.0267542600631714,-0.4786577522754669,-2.533733367919922,-7.06279993057251,0.9136873483657837,-2.242568016052246,0.5976778864860535
13,0.9894939064979553,-0.4030541479587555,-2.517594575881958,-7.06804895401001,0.9244594573974609,-2.233931064605713,0.660420835018158
14,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
15,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
16,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
17,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
18,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
19,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
20,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
21,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
22,1.0190659761428833,-0.04396989941596985,-2.5508317947387695,-6.347969055175781,0.8366633057594299,-1.9671568870544434,0.7052783966064453
23,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
24,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
25,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
26,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
27,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
28,1.411731481552124,2.4600203037261963,-3.4160566329956055,4.590648651123047,0.9012536406517029,0.36149901151657104,0.7377254962921143
29,1.1771410703659058,2.5637526512145996,-3.654960870742798,7.906546592712402,1.050004243850708,1.2198092937469482,0.692319929599762
30,0.7638424038887024,2.4429054260253906,-3.0155603885650635,8.240556716918945,0.824046790599823,0.85988450050354,0.6606038808822632
31,0.7394503355026245,2.3037540912628174,-2.9998672008514404,8.040002822875977,0.8207334280014038,0.7695530652999878,0.6711495518684387
32,0.7647100687026978,2.320221424102783,-2.9905383586883545,7.971853256225586,0.8037236332893372,0.7214537858963013,0.6455678939819336
33,0.7366430759429932,2.164302110671997,-2.9298250675201416,7.864912986755371,0.7865638136863708,0.7014365196228027,0.6607806086540222
34,0.6981281042098999,2.079669952392578,-2.9189493656158447,7.770544528961182,0.7497168779373169,0.7428539395332336,0.6661035418510437
35,0.6900755167007446,1.974619746208191,-2.8830325603485107,7.634610176086426,0.714166522026062,0.6973735690116882,0.6570101380348206
36,0.6704244017601013,2.0038180351257324,-2.904726028442383,7.561676502227783,0.7083658576011658,0.7031733989715576,0.6326401829719543
37,0.6830031871795654,1.9355649948120117,-2.9419424533843994,7.5098443031311035,0.6939462423324585,0.7766614556312561,0.6641337871551514
38,0.6193762421607971,1.9138338565826416,-2.8761794567108154,7.35900354385376,0.6477675437927246,0.7953618168830872,0.6109583973884583
39,0.6269531846046448,1.8538541793823242,-2.8133127689361572,7.362394332885742,0.6129286885261536,0.7444368004798889,0.6660460233688354
40,0.6234191656112671,1.8294178247451782,-2.8063852787017822,7.318150043487549,0.5925576090812683,0.7952916026115417,0.6847873330116272
41,0.5957946181297302,1.6786198616027832,-2.875281810760498,7.139370918273926,0.6321524977684021,0.8836572170257568,0.6510973572731018
42,0.6367906928062439,1.5876212120056152,-2.88175106048584,6.998180866241455,0.6213772892951965,0.8948404788970947,0.6257232427597046
43,0.6322587728500366,1.619505524635315,-2.8810009956359863,6.970478534698486,0.6006723046302795,0.8938482403755188,0.6493998765945435
44,0.6559017300605774,1.5617631673812866,-2.827049493789673,6.871801376342773,0.5544574856758118,0.8744521141052246,0.6430689096450806
45,0.6182582974433899,1.562609314918518,-2.8684868812561035,6.916535377502441,0.5868532657623291,0.8183543086051941,0.6567233204841614
46,0.8903248310089111,1.354346513748169,-2.2714955806732178,5.652863502502441,0.023715030401945114,0.9774810075759888,0.662753701210022
47,3.313568115234375,1.9561667442321777,2.5761876106262207,-2.7633090019226074,-3.147510290145874,-3.0143322944641113,0.8056840896606445
48,3.313568115234375,1.9561667442321777,2.5761876106262207,-2.7633090019226074,-3.147510290145874,-3.0143322944641113,0.8056840896606445
49,3.313568115234375,1.9561667442321777,2.5761876106262207,-2.7633090019226074,-3.147510290145874,-3.0143322944641113,0.8056840896606445
50,3.0614094734191895,0.6905633211135864,5.907664775848389,-1.7962411642074585,-3.3730902671813965,-2.4423868656158447,0.8060722947120667
51,3.0614094734191895,0.6905633211135864,5.907664775848389,-1.7962411642074585,-3.3730902671813965,-2.4423868656158447,0.8060722947120667
52,3.0614094734191895,0.6905633211135864,5.907664775848389,-1.7962411642074585,-3.3730902671813965,-2.4423868656158447,0.8060722947120667
53,2.43953537940979,0.45368099212646484,3.8662571907043457,-1.534197211265564,-2.5322558879852295,-2.374206304550171,0.6493030190467834
54,2.320770025253296,0.2929936349391937,3.7597787380218506,-1.6059212684631348,-2.4539406299591064,-2.3158750534057617,0.6468177437782288
55,2.263052225112915,0.24409781396389008,3.7215139865875244,-1.680212140083313,-2.4711496829986572,-2.273597478866577,0.627354085445404
56,2.2231040000915527,0.14501497149467468,3.79789662361145,-1.6290202140808105,-2.330843448638916,-2.271780014038086,0.621892511844635
57,2.238389015197754,0.14719407260417938,3.722156286239624,-1.6654995679855347,-2.305420398712158,-2.2087676525115967,0.6462647318840027
58,2.087529182434082,0.1354052573442459,3.698647975921631,-1.7265995740890503,-2.300168752670288,-2.171006679534912,0.6319414377212524
59,2.1395041942596436,0.10127970576286316,3.61081600189209,-1.7433807849884033,-2.26800799369812,-2.151909112930298,0.6160845756530762
60,2.094792366027832,0.01641038805246353,3.616088390350342,-1.6939414739608765,-2.187946319580078,-2.1572537422180176,0.6098107099533081
61,2.0529494285583496,0.10098232328891754,3.649138927459717,-1.6694265604019165,-2.1560449600219727,-2.15913724899292,0.6334273815155029
62,2.084686040878296,0.061247408390045166,3.544588565826416,-1.648970365524292,-2.106499195098877,-2.1292567253112793,0.6280156970024109
63,2.0777199268341064,0.09210631251335144,3.510815382003784,-1.6552053689956665,-2.076930284500122,-2.1361875534057617,0.6378270387649536
64,2.008758306503296,0.09536183625459671,3.5070931911468506,-1.65457022190094,-2.09955096244812,-2.118159055709839,0.6243628859519958
65,1.9987512826919556,0.12307864427566528,3.6174681186676025,-1.5417437553405762,-2.0846736431121826,-2.090480089187622,0.6043350100517273
66,1.9632878303527832,0.19978882372379303,3.6052229404449463,-1.6316300630569458,-2.082693576812744,-2.0685184001922607,0.6364654302597046
67,1.9080435037612915,0.13964425027370453,3.5894460678100586,-1.6108673810958862,-2.0440781116485596,-2.0698187351226807,0.6388568878173828
68,1.9440737962722778,0.17472855746746063,3.5511250495910645,-1.6438987255096436,-2.0257461071014404,-2.052468776702881,0.6067206263542175


==> figures/intraShot_motion/TTT_vivo_exp7_phase3.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,1.2997552156448364,-0.5273242592811584,-2.5151076316833496,-6.965912342071533,0.9273812770843506,-2.243487596511841,0.4854012131690979
1,1.2294740676879883,-0.49486663937568665,-2.4413630962371826,-7.012974262237549,0.8785715103149414,-2.2237207889556885,0.6364743113517761
2,1.2309529781341553,-0.4467582404613495,-2.4305295944213867,-7.006719589233398,0.9068445563316345,-2.239558696746826,0.6312694549560547
3,1.2532377243041992,-0.48237302899360657,-2.510995626449585,-6.950374603271484,0.9077682495117188,-2.244525671005249,0.616020679473877
4,1.2632551193237305,-0.4605075418949127,-2.461594820022583,-6.9778923988342285,0.9023163318634033,-2.2501912117004395,0.6375187635421753
5,1.2291078567504883,-0.47102293372154236,-2.4371089935302734,-6.9409637451171875,0.9049295783042908,-2.2765822410583496,0.6163003444671631
6,1.2149931192398071,-0.44786587357521057,-2.5406923294067383,-6.925065517425537,0.9297441840171814,-2.240880012512207,0.6278368234634399
7,1.235848069190979,-0.43327784538269043,-2.5234551429748535,-6.944159984588623,0.909288763999939,-2.259567975997925,0.6362525224685669
8,1.2664169073104858,-0.4208623170852661,-2.473820209503174,-6.985970973968506,0.8837326765060425,-2.259286403656006,0.6443686485290527
9,1.2175697088241577,-0.440045028924942,-2.456555128097534,-6.9120588302612305,0.8970196843147278,-2.2589304447174072,0.613096296787262
10,1.1864873170852661,-0.40511354804039,-2.5387275218963623,-6.9374098777771,0.9247320890426636,-2.2414629459381104,0.6246225237846375
11,1.2495832443237305,-0.4117896854877472,-2.514507532119751,-6.938637733459473,0.9097821712493896,-2.2666571140289307,0.6170834302902222
12,1.19056236743927,-0.4390219449996948,-2.49800705909729,-6.999943733215332,0.9274299740791321,-2.267001152038574,0.5949893593788147
13,1.194272756576538,-0.4031639099121094,-2.491518497467041,-6.9713640213012695,0.9196640253067017,-2.2759456634521484,0.6572492718696594
14,1.2074363231658936,-0.3354731798171997,-2.5473811626434326,-6.891472339630127,0.8994682431221008,-2.2580769062042236,0.6796010136604309
15,1.182708501815796,-0.41924166679382324,-2.556905508041382,-6.875973224639893,0.8630508184432983,-2.2366065979003906,0.6875292062759399
16,1.2220102548599243,-0.1496126353740692,-2.5706350803375244,-6.399723529815674,0.8477165102958679,-1.966286540031433,0.6629477143287659
17,1.196969747543335,-0.11407358199357986,-2.495718479156494,-6.283188343048096,0.812139093875885,-1.901923656463623,0.6317472457885742
18,1.261413335800171,0.2067297250032425,-2.4715301990509033,-5.810128211975098,0.7557101845741272,-1.8813395500183105,0.6990541219711304
19,1.2377854585647583,0.4876219630241394,-2.50246262550354,-5.242769241333008,0.7552530765533447,-1.7506214380264282,0.6304580569267273
20,1.2780876159667969,0.8005318641662598,-2.495326519012451,-4.685997009277344,0.7668833136558533,-1.7912498712539673,0.6639893651008606
21,1.2894983291625977,1.1237231492996216,-2.5420775413513184,-3.7719902992248535,0.6809725761413574,-1.7534688711166382,0.6386407613754272
22,1.5519644021987915,1.6195220947265625,-2.619982957839966,-3.0895020961761475,0.7340286374092102,-1.4833409786224365,0.5822388529777527
23,1.6407017707824707,2.637350559234619,-3.2149622440338135,3.386718273162842,0.824094831943512,-0.09963075816631317,0.6952512860298157
24,1.5952519178390503,2.5345754623413086,-3.4267382621765137,3.9342751502990723,0.902937114238739,0.126151904463768,0.6950269341468811
25,1.5743743181228638,2.5526280403137207,-3.4930036067962646,4.963165283203125,0.8522199392318726,0.49838805198669434,0.696750283241272
26,1.6653627157211304,2.415574550628662,-3.462801456451416,5.1193695068359375,0.9049442410469055,0.5070574879646301,0.6991479992866516
27,1.6250720024108887,2.5608224868774414,-3.447207450866699,5.213685035705566,0.9114389419555664,0.5622637271881104,0.6495686769485474
28,1.4715843200683594,2.638944149017334,-3.5045979022979736,5.698083400726318,0.9211732745170593,0.6142705082893372,0.6274718046188354
29,1.3614914417266846,2.616422414779663,-3.664200782775879,7.999017238616943,1.0602368116378784,1.2096962928771973,0.6916002035140991
30,0.9257843494415283,2.4898083209991455,-2.9714395999908447,8.373566627502441,0.8212791085243225,0.8242899179458618,0.6584413051605225
31,0.9210619330406189,2.3746156692504883,-2.965709686279297,8.15030288696289,0.8002368807792664,0.7221232652664185,0.6698885560035706
32,0.8831092715263367,2.361692428588867,-2.950981616973877,8.073583602905273,0.7820929288864136,0.6601057052612305,0.6427450776100159
33,0.8776914477348328,2.2578682899475098,-2.920194149017334,7.965470790863037,0.759878396987915,0.6617849469184875,0.6579318642616272
34,0.8593883514404297,2.159297466278076,-2.89382004737854,7.876412391662598,0.7374880909919739,0.7060590386390686,0.6644673347473145
35,0.8546296954154968,2.075012683868408,-2.8407533168792725,7.743337154388428,0.6904451847076416,0.6627182364463806,0.6550744771957397
36,0.8469622135162354,2.0813255310058594,-2.883429527282715,7.668586730957031,0.7040287256240845,0.6762376427650452,0.6302658915519714
37,0.8352435827255249,2.0089101791381836,-2.904911994934082,7.625895023345947,0.6762822866439819,0.7608965635299683,0.6617570519447327
38,0.791964054107666,2.003391981124878,-2.8400518894195557,7.480464935302734,0.6169910430908203,0.7546674609184265,0.6094152927398682
39,0.8050832152366638,1.9328444004058838,-2.768770217895508,7.479063987731934,0.6124666929244995,0.7049611806869507,0.664121687412262
40,0.8076311349868774,1.871161699295044,-2.7654953002929688,7.456570148468018,0.5899717211723328,0.7623193860054016,0.6820217370986938
41,0.7826073169708252,1.7353858947753906,-2.8444082736968994,7.270476818084717,0.6193328499794006,0.8095580339431763,0.6487619876861572
42,0.8087767362594604,1.6569163799285889,-2.858016014099121,7.133152961730957,0.606977105140686,0.8474831581115723,0.623638391494751
43,0.8159744143486023,1.6903055906295776,-2.8404781818389893,7.128328800201416,0.5938094258308411,0.8480610251426697,0.647223949432373
44,0.803502082824707,1.607919692993164,-2.806323528289795,6.975473403930664,0.553753137588501,0.8281236290931702,0.6407033801078796
45,0.7903562188148499,1.6328272819519043,-2.829224109649658,6.9754638671875,0.5797825455665588,0.8174605965614319,0.6553897261619568
46,1.0789250135421753,1.4326151609420776,-2.2242908477783203,5.735281944274902,-0.017538297921419144,0.9410343766212463,0.6612188816070557
47,2.499525547027588,0.4649554491043091,1.9906387329101562,0.5195374488830566,-2.1550488471984863,-0.9658845067024231,0.6971087455749512
48,3.6301910877227783,2.060284376144409,2.513273239135742,-2.6775150299072266,-3.065631866455078,-3.2365081310272217,0.6666333675384521
49,3.747990608215332,2.0876517295837402,2.836982488632202,-3.3391833305358887,-3.4941039085388184,-3.013969659805298,0.673875093460083
50,3.5341436862945557,0.7514999508857727,6.528779029846191,-1.5570099353790283,-3.767836332321167,-2.519613265991211,0.6804137229919434
51,3.199096202850342,0.6254415512084961,5.864407539367676,-1.708662509918213,-3.5605804920196533,-2.5610768795013428,0.6777721643447876
52,3.1555728912353516,0.597555935382843,5.335450649261475,-1.6367597579956055,-3.5220556259155273,-2.5516250133514404,0.6337622404098511
53,2.61625337600708,0.48668572306632996,3.913499593734741,-1.4256354570388794,-2.545318603515625,-2.4129629135131836,0.6461422443389893
54,2.4902114868164062,0.35094282031059265,3.8450257778167725,-1.5072510242462158,-2.465198040008545,-2.3624205589294434,0.6444855332374573
55,2.4548916816711426,0.23846912384033203,3.785329818725586,-1.5559297800064087,-2.455631971359253,-2.3004038333892822,0.625360369682312
56,2.406212329864502,0.1988842487335205,3.767223358154297,-1.5381238460540771,-2.383976459503174,-2.2968809604644775,0.6184272766113281
57,2.380490779876709,0.20626649260520935,3.760047435760498,-1.580222249031067,-2.3204548358917236,-2.2603204250335693,0.6441865563392639
58,2.293642520904541,0.16879694163799286,3.7250680923461914,-1.5834094285964966,-2.320380926132202,-2.2156565189361572,0.628861665725708
59,2.2972333431243896,0.10588207095861435,3.684015989303589,-1.6260173320770264,-2.2519984245300293,-2.185891628265381,0.6132811307907104
60,2.2550666332244873,0.08392954617738724,3.6661858558654785,-1.597184419631958,-2.2054412364959717,-2.188020706176758,0.6062358617782593
61,2.2250590324401855,0.14979255199432373,3.658508062362671,-1.562151312828064,-2.1870970726013184,-2.185189962387085,0.630413830280304
62,2.2214558124542236,0.10662040114402771,3.6064882278442383,-1.5804978609085083,-2.115222454071045,-2.1736457347869873,0.6251469850540161
63,2.2212014198303223,0.129654660820961,3.557307720184326,-1.5566902160644531,-2.0880916118621826,-2.1703038215637207,0.6351185441017151
64,2.1928157806396484,0.15916752815246582,3.546431303024292,-1.5728721618652344,-2.1078310012817383,-2.1436564922332764,0.6209343075752258
65,2.1580793857574463,0.1908545047044754,3.598834991455078,-1.4897016286849976,-2.120088577270508,-2.1101293563842773,0.6012499928474426
66,2.136639356613159,0.21964606642723083,3.6640262603759766,-1.5242911577224731,-2.07869815826416,-2.0891222953796387,0.6346332430839539
67,2.096783399581909,0.15884503722190857,3.6388070583343506,-1.5497187376022339,-2.063648223876953,-2.090977191925049,0.6350204944610596
68,2.0906524658203125,0.22402791678905487,3.5908780097961426,-1.5402276515960693,-2.041883707046509,-2.0715696811676025,0.6037210822105408


==> figures/mp_example/AltOpt_example1_severity10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,-0.4880000352859497,-0.1359999179840088,-0.440000057220459,0.04800009727478027,0.41200006008148193,-0.24400000274181366,0.4582391679286957
1,-0.9317436218261719,-0.16774272918701172,-0.3977470397949219,0.025738954544067383,0.3979043960571289,-0.3223532438278198,0.4762190580368042
2,-0.9493513107299805,-0.22268009185791016,-0.39271044731140137,-0.021786928176879883,0.41217041015625,-0.2938358783721924,0.48445403575897217
3,-0.6302890777587891,0.2269611358642578,0.05215167999267578,0.06361865997314453,0.44391536712646484,-0.044431209564208984,0.4340003728866577
4,-0.6562013626098633,0.2739725112915039,0.06986618041992188,0.10665345191955566,0.4744906425476074,-0.07602405548095703,0.43603435158729553
5,-0.6259555816650391,0.29280853271484375,0.11268043518066406,0.08922624588012695,0.40300750732421875,-0.07438945770263672,0.4340727627277374
6,-0.2980036735534668,0.3233327865600586,0.4738931655883789,0.0027387142181396484,-0.2399272918701172,0.045323848724365234,0.45193177461624146
7,-0.028041839599609375,0.0044519901275634766,0.034893035888671875,0.004839420318603516,-0.2605593204498291,0.11428889632225037,0.3967232406139374
8,-0.004195690155029297,0.0016372203826904297,0.08214092254638672,-0.010320425033569336,-0.31470274925231934,0.13616898655891418,0.3998822867870331
9,0.008569717407226562,-0.029045820236206055,0.08799076080322266,-0.015390872955322266,-0.33226823806762695,0.1376064121723175,0.4001227617263794
10,0.009280204772949219,-0.024283170700073242,0.06709671020507812,-0.00043082237243652344,-0.3223748207092285,0.13606706261634827,0.3980647921562195
11,-0.009555339813232422,-0.05695939064025879,0.06249046325683594,-0.021582365036010742,-0.306408166885376,0.12236687541007996,0.40138083696365356
12,-0.025114059448242188,-0.09292435646057129,0.04892253875732422,-0.04037213325500488,-0.29925107955932617,0.11094513535499573,0.4041275978088379
13,-0.01566457748413086,-0.10760045051574707,0.030297279357910156,-0.050142765045166016,-0.2856147289276123,0.0924626886844635,0.4047197699546814
14,-0.007229804992675781,-0.1258842945098877,0.018041610717773438,-0.0711367130279541,-0.29731154441833496,0.06275388598442078,0.41040652990341187
15,-0.0012841224670410156,-0.17949223518371582,-0.0003871917724609375,-0.07535624504089355,-0.28921055793762207,0.011035710573196411,0.40823501348495483
16,-0.010001182556152344,-0.15879464149475098,-0.0058383941650390625,-0.06989431381225586,-0.25096631050109863,0.002531975507736206,0.4134947955608368
17,-0.01461029052734375,-0.17191219329833984,0.005556583404541016,-0.1790010929107666,-0.20977210998535156,-0.27631640434265137,0.43286144733428955
18,-1.1305785179138184,-0.223388671875,-0.1448357105255127,0.07863521575927734,0.06820344924926758,-0.3693247437477112,0.4996803402900696
19,-1.1418237686157227,-0.2042083740234375,-0.1663510799407959,0.08107280731201172,0.10037088394165039,-0.3605009913444519,0.49048635363578796
20,-1.1650890111923218,-0.17055892944335938,-0.1792900562286377,0.10338592529296875,0.11868429183959961,-0.34642377495765686,0.48177796602249146
21,-1.1448116302490234,-0.19060707092285156,-0.172593355178833,0.05805206298828125,0.09392213821411133,-0.3334520757198334,0.47917187213897705
22,-1.2771507501602173,-0.2106943130493164,-0.4049184322357178,0.03153705596923828,0.3457465171813965,-0.27774760127067566,0.505933403968811
23,0.1656399965286255,0.32114410400390625,0.0010304450988769531,0.10142040252685547,0.00763702392578125,0.3057377338409424,0.42416074872016907
24,0.20582473278045654,0.3305063247680664,-0.06967735290527344,0.10378694534301758,0.11794853210449219,0.2423076629638672,0.42824074625968933
25,0.06779229640960693,0.07223129272460938,-0.3072381019592285,-0.034674644470214844,0.3933701515197754,0.0027322769165039062,0.421499639749527
26,0.04081118106842041,0.15025043487548828,-0.3431224822998047,-0.038109779357910156,0.4376702308654785,-0.05370330810546875,0.426052987575531
27,0.11501991748809814,0.11317253112792969,-0.26310300827026367,-0.05318737030029297,0.3292980194091797,0.0016326904296875,0.4239426255226135
28,0.2796992063522339,0.2686929702758789,0.03923320770263672,0.010499000549316406,-0.1133432388305664,0.2504580020904541,0.425601989030838
29,0.2928563356399536,0.23273181915283203,0.03702974319458008,-0.02555084228515625,-0.1304311752319336,0.2241048812866211,0.41768166422843933
30,0.08206355571746826,0.019178390502929688,-0.252713680267334,-0.10402584075927734,0.32248497009277344,-0.0419769287109375,0.41058847308158875
31,0.03709089756011963,0.14409542083740234,-0.2538161277770996,0.008677959442138672,0.3633708953857422,-0.030172109603881836,0.40255117416381836
32,0.15222179889678955,0.31336116790771484,-0.028152942657470703,0.014343738555908203,-0.10700607299804688,0.09447622299194336,0.3761654794216156
33,0.2002044916152954,0.36382579803466797,0.007687091827392578,0.0016336441040039062,-0.23276948928833008,0.16386079788208008,0.3969620168209076
34,0.26354992389678955,0.2568044662475586,0.08833456039428711,-0.01727151870727539,-0.19619989395141602,0.25010085105895996,0.40432673692703247
35,0.2083059549331665,0.28550243377685547,0.08683633804321289,0.010906219482421875,-0.09895467758178711,0.3639793395996094,0.4174613654613495
36,0.18709003925323486,0.3130674362182617,0.06868219375610352,0.022583484649658203,-0.060639381408691406,0.3956642150878906,0.4388703405857086
37,0.18862950801849365,-0.0807638168334961,-0.01437520980834961,-0.18131065368652344,-0.04732990264892578,-0.03123164176940918,0.4234079420566559
38,0.17518699169158936,0.33663082122802734,0.04422616958618164,0.048998355865478516,-0.035797119140625,0.3845975399017334,0.46541473269462585
39,0.1955634355545044,-0.17716598510742188,-0.05561208724975586,-0.2327432632446289,-0.03221893310546875,-0.13806581497192383,0.43195363879203796
40,0.18084752559661865,-0.2238750457763672,-0.11158037185668945,-0.2763800621032715,0.03654003143310547,-0.20187783241271973,0.4316670000553131
41,0.19241321086883545,-0.21155452728271484,-0.12922906875610352,-0.23132753372192383,0.05584907531738281,-0.17865324020385742,0.4402550756931305
42,0.2085658311843872,0.3549928665161133,0.04561758041381836,0.0697011947631836,4.00543212890625e-05,0.37922215461730957,0.48655635118484497
43,0.19189202785491943,-0.1864452362060547,-0.12573862075805664,-0.17456817626953125,0.0933542251586914,-0.1589658260345459,0.43995681405067444
44,0.21870386600494385,0.3627767562866211,0.05581235885620117,0.1113424301147461,0.026853084564208984,0.4154970645904541,0.4774114787578583
45,-0.7216796875,0.017220497131347656,-0.04559612274169922,0.12140274047851562,-0.11503124237060547,-0.11683857440948486,0.4414007365703583
46,-0.09063339233398438,-0.3795957565307617,-0.6576147079467773,-0.045742034912109375,0.25636863708496094,-0.08740663528442383,0.4800402820110321
47,-0.8182482719421387,0.1366119384765625,0.29068565368652344,0.09385085105895996,-0.13924598693847656,-0.06730079650878906,0.46359291672706604
48,-1.075716495513916,-0.5612764358520508,-0.9581842422485352,-0.06705951690673828,0.3026401996612549,-0.5807061195373535,0.5802951455116272


==> figures/mp_example/AltOpt_example4_severity10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,-0.06616640090942383,-0.2792935371398926,-0.04273033142089844,0.045291900634765625,0.08767127990722656,-0.33867692947387695,0.43208596110343933
1,-0.06467771530151367,-0.2946434020996094,0.04148101806640625,0.07860112190246582,0.053415775299072266,-0.2749056816101074,0.41958552598953247
2,-0.10952901840209961,-0.32312774658203125,0.047783851623535156,-0.020865201950073242,0.024852275848388672,-0.23268556594848633,0.420657217502594
3,-0.10257101058959961,0.16443490982055664,0.052371978759765625,-0.02069997787475586,0.05956268310546875,-0.2478010654449463,0.4055452346801758
4,-0.14325428009033203,0.15987682342529297,0.0399630069732666,0.0023078322410583496,0.05384635925292969,-0.30735206604003906,0.4017278254032135
5,-0.15484833717346191,0.10753154754638672,-0.015590190887451172,-0.08098030090332031,0.06961536407470703,-0.27069759368896484,0.40129354596138
6,-0.14018464088439941,0.22630786895751953,0.04614996910095215,-0.018483340740203857,0.02315044403076172,-0.2675297260284424,0.4669155180454254
7,1.830312967300415,-7.089582443237305,-10.853144645690918,2.835336208343506,10.668403625488281,4.254832744598389,0.791459858417511
8,2.2959437370300293,-7.434107303619385,-11.261957168579102,3.3264079093933105,11.047828674316406,5.202026844024658,0.7473482489585876
9,2.316087007522583,-7.3606157302856445,-11.558042526245117,3.711332321166992,11.186420440673828,5.4827775955200195,0.7352553606033325
10,2.1498680114746094,-7.2965779304504395,-11.752464294433594,4.073738098144531,11.182840347290039,5.672174453735352,0.723243772983551
11,1.75791597366333,-7.356010437011719,-11.793817520141602,4.165233612060547,11.187346458435059,5.8350372314453125,0.7307726144790649
12,1.5579500198364258,-7.249229431152344,-11.681699752807617,4.5199737548828125,11.200129508972168,5.549215316772461,0.7777068614959717
13,2.939800500869751,0.2772012948989868,-11.301681518554688,5.000283718109131,-2.3349404335021973,2.3373031616210938,0.7495689392089844
14,2.959717035293579,0.23514091968536377,-11.219654083251953,5.2279052734375,-2.2750229835510254,1.970568060874939,0.7048783302307129
15,2.976226329803467,0.21294307708740234,-11.191591262817383,5.400824546813965,-2.309950828552246,1.7685015201568604,0.6937263607978821
16,2.954131603240967,0.25426340103149414,-11.118971824645996,5.520430564880371,-2.3936781883239746,1.5951672792434692,0.6979474425315857
17,2.921682357788086,0.3190208673477173,-11.028483390808105,5.532999038696289,-2.425265312194824,1.4470962285995483,0.7070543169975281
18,2.790095329284668,0.21025872230529785,-10.879575729370117,5.792849540710449,-2.4994678497314453,1.364511251449585,0.7322927117347717
19,-0.048157691955566406,0.7997603416442871,-0.05037117004394531,-0.06753420829772949,-0.06582069396972656,-0.27111244201660156,0.5313509106636047
20,0.06942319869995117,0.872767448425293,-0.09403228759765625,-0.0015060901641845703,0.0009937286376953125,-0.3977203369140625,0.5034230351448059
21,0.26276373863220215,0.9470343589782715,-0.1652088165283203,0.00693202018737793,0.22982120513916016,-0.45020484924316406,0.5023363828659058
22,0.4275193214416504,0.9600410461425781,-0.2571096420288086,-0.03626370429992676,0.39025306701660156,-0.4699678421020508,0.5004294514656067
23,0.19543027877807617,1.02972412109375,-0.18323993682861328,0.13314509391784668,0.2922077178955078,-0.6002140045166016,0.5028650164604187
24,0.21131503582000732,0.18485260009765625,0.0052814483642578125,0.04587101936340332,0.15206527709960938,-0.34257107973098755,0.44331929087638855
25,0.13524961471557617,0.19076013565063477,0.027747154235839844,0.11295962333679199,0.13519954681396484,-0.37206894159317017,0.4310874342918396
26,0.08580589294433594,0.2362666130065918,0.032207489013671875,0.05825674533843994,0.09481620788574219,-0.382118284702301,0.43647706508636475
27,0.018271446228027344,0.20790624618530273,0.051082611083984375,0.046898484230041504,0.058854103088378906,-0.36166828870773315,0.43926310539245605
28,-0.022994637489318848,0.2137141227722168,0.07775497436523438,0.09368419647216797,-0.0037450790405273438,-0.3723650574684143,0.45625752210617065
29,-0.906329870223999,-0.21567797660827637,-0.29369068145751953,-0.4267082214355469,0.4243030548095703,0.7565228939056396,0.5870972871780396
30,0.016243934631347656,-0.2724761962890625,0.08389043807983398,0.007590293884277344,-0.06432819366455078,0.24250316619873047,0.492709219455719
31,-0.10698485374450684,-0.21862125396728516,-0.028334617614746094,-0.08040213584899902,-0.054749488830566406,-0.09511160850524902,0.46128809452056885
32,-0.060099124908447266,-0.3542943000793457,-0.1396026611328125,-0.17389726638793945,-0.017683029174804688,0.06327438354492188,0.4597891867160797
33,-0.06169724464416504,-0.05313396453857422,-0.05292034149169922,-0.09683465957641602,-0.09379863739013672,-0.0611724853515625,0.4850114583969116
34,-0.029631614685058594,-0.07120275497436523,0.07518291473388672,-0.11223077774047852,-0.13170576095581055,-0.02958536148071289,0.516299307346344
35,-0.19556832313537598,0.07831525802612305,0.17824459075927734,-0.2358717918395996,-0.2643709182739258,-0.051331520080566406,0.5394852757453918
36,-0.26751160621643066,0.1432662010192871,0.2800617218017578,-0.3466649055480957,-0.48938941955566406,-0.10721778869628906,0.5741746425628662
37,-0.3088655471801758,0.15464115142822266,0.32833194732666016,-0.6867251396179199,-0.6786956787109375,-0.08963489532470703,0.59449303150177
38,-0.2927098274230957,0.10258340835571289,0.33588123321533203,-0.7736561298370361,-0.7798480987548828,-0.02821803092956543,0.5943995714187622
39,-0.35182905197143555,-0.0011539459228515625,0.32851505279541016,-0.8545980453491211,-0.8050975799560547,0.0015864372253417969,0.594739556312561
40,-0.3124363422393799,-0.03361701965332031,0.3170328140258789,-0.7115225791931152,-0.6782937049865723,0.04261422157287598,0.5839857459068298
41,-0.23424291610717773,-0.10954523086547852,0.27805233001708984,-0.4855008125305176,-0.49271345138549805,0.08337116241455078,0.5609275698661804
42,-0.15649199485778809,-0.13822460174560547,0.2205057144165039,-0.40648531913757324,-0.3207564353942871,0.1798248291015625,0.5424322485923767
43,-0.07087516784667969,-0.16418981552124023,0.20293903350830078,-0.2219562530517578,-0.1999340057373047,0.11875510215759277,0.5281519293785095
44,-0.0010921955108642578,-0.16748571395874023,0.14914798736572266,-0.09244728088378906,-0.10723400115966797,0.08989238739013672,0.5056334137916565
45,0.01213526725769043,-0.1646289825439453,0.10996437072753906,-0.04804801940917969,-0.026876449584960938,0.10009527206420898,0.48612380027770996
46,0.04257798194885254,-0.1954350471496582,0.09251880645751953,-0.0555417537689209,0.06349563598632812,0.07462620735168457,0.4670310616493225
47,0.052552223205566406,-0.2598714828491211,0.058625221252441406,0.004862308502197266,0.18920421600341797,0.10435104370117188,0.45705798268318176
48,-0.05398130416870117,-0.9040307998657227,-0.13856887817382812,0.0025043487548828125,0.1979832649230957,0.2613048553466797,0.49526092410087585


==> figures/mp_example/GT_example1_severity10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,0.0,0.0,0.0,0.0,0.0,0.0,0.4582391679286957
1,9.693626403808594,-8.296289443969727,0.6687259674072266,-3.098388671875,-4.978089332580566,-0.5603065490722656,0.4762190580368042
2,9.693626403808594,-8.296289443969727,0.6687259674072266,-3.098388671875,-4.978089332580566,-0.5603065490722656,0.48445403575897217
3,-5.60726261138916,-4.765863418579102,5.943279266357422,3.3682289123535156,-6.189315319061279,-7.02103853225708,0.4340003728866577
4,-5.60726261138916,-4.765863418579102,5.943279266357422,3.3682289123535156,-6.189315319061279,-7.02103853225708,0.43603435158729553
5,-5.60726261138916,-4.765863418579102,5.943279266357422,3.3682289123535156,-6.189315319061279,-7.02103853225708,0.4340727627277374
6,-5.60726261138916,-4.765863418579102,5.943279266357422,3.3682289123535156,-6.189315319061279,-7.02103853225708,0.45193177461624146
7,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.3967232406139374
8,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.3998822867870331
9,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.4001227617263794
10,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.3980647921562195
11,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.40138083696365356
12,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.4041275978088379
13,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.4047197699546814
14,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.41040652990341187
15,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.40823501348495483
16,-5.823625564575195,-0.9093952178955078,-7.090424537658691,3.4285879135131836,-0.5617542266845703,0.10659122467041016,0.4134947955608368
17,-5.5027618408203125,4.817944526672363,-4.237058162689209,-0.18177413940429688,5.585748672485352,-3.508559226989746,0.43286144733428955
18,3.1550588607788086,8.174665451049805,3.741657257080078,-7.502218246459961,-7.217588424682617,0.4437885284423828,0.4996803402900696
19,3.1550588607788086,8.174665451049805,3.741657257080078,-7.502218246459961,-7.217588424682617,0.4437885284423828,0.49048635363578796
20,3.1550588607788086,8.174665451049805,3.741657257080078,-7.502218246459961,-7.217588424682617,0.4437885284423828,0.48177796602249146
21,3.1550588607788086,8.174665451049805,3.741657257080078,-7.502218246459961,-7.217588424682617,0.4437885284423828,0.47917187213897705
22,3.1550588607788086,8.174665451049805,3.741657257080078,-7.502218246459961,-7.217588424682617,0.4437885284423828,0.505933403968811
23,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.42416074872016907
24,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.42824074625968933
25,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.421499639749527
26,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.426052987575531
27,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4239426255226135
28,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.425601989030838
29,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.41768166422843933
30,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.41058847308158875
31,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.40255117416381836
32,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.3761654794216156
33,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.3969620168209076
34,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.40432673692703247
35,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4174613654613495
36,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4388703405857086
37,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4234079420566559
38,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.46541473269462585
39,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.43195363879203796
40,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4316670000553131
41,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4402550756931305
42,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.48655635118484497
43,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.43995681405067444
44,1.2209711074829102,8.157556533813477,-4.98549222946167,6.381824493408203,4.079628944396973,-3.4719061851501465,0.4774114787578583
45,5.293789863586426,5.701909065246582,-9.576494216918945,-8.316555976867676,1.9258689880371094,-0.5156288146972656,0.4414007365703583
46,-5.540249347686768,3.025092124938965,-2.0906600952148438,8.002838134765625,-3.3830204010009766,5.219013214111328,0.4800402820110321
47,6.222551345825195,-4.883938789367676,5.1409759521484375,-3.5436782836914062,-8.078092575073242,-3.8501358032226562,0.46359291672706604
48,-2.096869945526123,6.189918518066406,-2.541707992553711,-8.105746269226074,-0.5100736618041992,7.5845947265625,0.5802951455116272


==> figures/mp_example/GT_example4_severity10.csv <==
mp_ind,x,y,z,a,b,c
0,-2.769833564758301,3.139293670654297,-9.957269668579102,1.1267080307006836,5.460329055786133,5.462677001953125
1,-2.769833564758301,3.139293670654297,-9.957269668579102,1.1267080307006836,5.460329055786133,5.462677001953125
2,-2.769833564758301,3.139293670654297,-9.957269668579102,1.1267080307006836,5.460329055786133,5.462677001953125
3,-1.7426795959472656,-5.367337226867676,-1.539773941040039,0.7425642013549805,5.262247085571289,-0.9202365875244141
4,-1.7426795959472656,-5.367337226867676,-1.539773941040039,0.7425642013549805,5.262247085571289,-0.9202365875244141
5,-1.7426795959472656,-5.367337226867676,-1.539773941040039,0.7425642013549805,5.262247085571289,-0.9202365875244141
6,-1.7426795959472656,-5.367337226867676,-1.539773941040039,0.7425642013549805,5.262247085571289,-0.9202365875244141
7,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
8,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
9,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
10,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
11,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
12,1.2073917388916016,6.512060165405273,7.69413948059082,-2.2859954833984375,-5.651721000671387,-5.747361183166504
13,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
14,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
15,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
16,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
17,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
18,-2.125605583190918,0.7261552810668945,8.123161315917969,-4.0130462646484375,7.922199249267578,-1.2288293838500977
19,2.3491344451904297,2.2063541412353516,-9.045854568481445,-2.940518856048584,8.195192337036133,-9.528616905212402
20,2.3491344451904297,2.2063541412353516,-9.045854568481445,-2.940518856048584,8.195192337036133,-9.528616905212402
21,2.3491344451904297,2.2063541412353516,-9.045854568481445,-2.940518856048584,8.195192337036133,-9.528616905212402
22,2.3491344451904297,2.2063541412353516,-9.045854568481445,-2.940518856048584,8.195192337036133,-9.528616905212402
23,2.3491344451904297,2.2063541412353516,-9.045854568481445,-2.940518856048584,8.195192337036133,-9.528616905212402
24,0.1476573944091797,3.104649543762207,-8.781974792480469,-0.16635513305664062,8.354230880737305,-0.13637733459472656
25,0.1476573944091797,3.104649543762207,-8.781974792480469,-0.16635513305664062,8.354230880737305,-0.13637733459472656
26,0.1476573944091797,3.104649543762207,-8.781974792480469,-0.16635513305664062,8.354230880737305,-0.13637733459472656
27,0.1476573944091797,3.104649543762207,-8.781974792480469,-0.16635513305664062,8.354230880737305,-0.13637733459472656
28,0.1476573944091797,3.104649543762207,-8.781974792480469,-0.16635513305664062,8.354230880737305,-0.13637733459472656
29,4.398799896240234,0.4780588150024414,-2.3637747764587402,8.188045501708984,-8.657983779907227,-2.196831703186035
30,-7.733554840087891,-9.532317161560059,-4.8441243171691895,7.029054641723633,8.268346786499023,2.011127471923828
31,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
32,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
33,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
34,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
35,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
36,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
37,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
38,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
39,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
40,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
41,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
42,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
43,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
44,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
45,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
46,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
47,3.0307817459106445,-2.4389591217041016,-9.290665626525879,3.1284027099609375,7.425937652587891,2.305255889892578
48,-3.6536526679992676,6.466123580932617,-4.746534824371338,6.244953155517578,5.490727424621582,9.880664825439453


==> figures/mp_example/TTT_example1_severity10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,0.05393976345658302,0.05832531303167343,0.001690167118795216,-0.03550776466727257,-0.011227102018892765,-0.049608804285526276,0.4511888921260834
1,0.043311119079589844,0.05357837677001953,0.015784025192260742,-0.04280662536621094,-0.0028657913208007812,-0.044097959995269775,0.44848471879959106
2,0.049180030822753906,0.051558494567871094,0.01173025369644165,-0.04345345497131348,0.0011568069458007812,-0.045210182666778564,0.45266255736351013
3,0.0536351203918457,0.04529762268066406,0.006926536560058594,-0.02682805061340332,-0.010218143463134766,-0.028011322021484375,0.4417324662208557
4,0.047338008880615234,0.059042930603027344,0.003325939178466797,-0.03663349151611328,0.0029234886169433594,-0.044259071350097656,0.44117528200149536
5,0.05581855773925781,0.051244258880615234,0.010302543640136719,-0.03513646125793457,-0.0002651214599609375,-0.039463043212890625,0.4299127459526062
6,0.04515981674194336,0.05422067642211914,0.0016398429870605469,-0.03567934036254883,-0.007495880126953125,-0.0361328125,0.43969297409057617
7,0.03929758071899414,0.05216836929321289,-0.0007443428039550781,-0.015570402145385742,-0.0037224888801574707,-0.03479057550430298,0.4453136622905731
8,0.05146169662475586,0.06458473205566406,0.0009851455688476562,-0.022265195846557617,-0.004749596118927002,-0.049865368753671646,0.4651698172092438
9,13.418352127075195,12.648930549621582,0.017282962799072266,0.01851511001586914,0.01726830005645752,-0.07225075364112854,0.8806865215301514
10,0.05534219741821289,0.058041274547576904,0.005160331726074219,-0.03574967384338379,0.009408712387084961,-0.035851024091243744,0.4719848334789276
11,0.06916093826293945,0.050963759422302246,0.010810375213623047,-0.03890562057495117,0.004336237907409668,-0.03619527071714401,0.4504508674144745
12,0.0460968017578125,0.056113481521606445,0.004269123077392578,-0.030492782592773438,-0.0015265941619873047,-0.03549861162900925,0.4520721733570099
13,0.038782596588134766,0.059710681438446045,0.007328510284423828,-0.03729081153869629,0.0014442205429077148,-0.0466657429933548,0.45203137397766113
14,0.03706216812133789,0.05595606565475464,0.002808094024658203,-0.04048657417297363,-0.006463408470153809,-0.05136919394135475,0.45190638303756714
15,0.045836448669433594,0.0560455322265625,0.0044460296630859375,-0.02464580535888672,-0.012050151824951172,-0.047527071088552475,0.4525596797466278
16,0.03814363479614258,0.06671524047851562,0.01145029067993164,-0.03136634826660156,-0.012902259826660156,-0.04573950171470642,0.4607555568218231
17,0.04727029800415039,0.059383392333984375,0.004054546356201172,-0.0300893634557724,-0.0012831687927246094,-0.042157888412475586,0.46143144369125366
18,0.05163073539733887,0.036296844482421875,0.017458438873291016,-0.03820466995239258,0.0037183761596679688,-0.03235900402069092,0.45848020911216736
19,0.05249619483947754,0.045467376708984375,0.017737627029418945,-0.039246559143066406,0.006169319152832031,-0.039578795433044434,0.4541270434856415
20,0.054915428161621094,0.04631614685058594,0.018552541732788086,-0.04092979431152344,0.009752750396728516,-0.037997543811798096,0.44811803102493286
21,0.055206298828125,0.0619964599609375,0.021164655685424805,-0.03895759582519531,0.011274337768554688,-0.04814842343330383,0.4475052058696747
22,0.042877197265625,0.05333137512207031,0.013764381408691406,-0.0408782958984375,-0.0011887550354003906,-0.05019506812095642,0.43934166431427
23,0.038259148597717285,0.05137348175048828,-0.0029277801513671875,-0.024688243865966797,-0.01557159423828125,-0.03283548355102539,0.4441755414009094
24,0.03518795967102051,0.05655193328857422,0.010597705841064453,-0.04845094680786133,-0.00966787338256836,-0.03338980674743652,0.4473378360271454
25,0.02828681468963623,0.059322357177734375,0.011551856994628906,-0.045968055725097656,-0.00722503662109375,-0.03567910194396973,0.45422863960266113
26,0.03732168674468994,0.04938220977783203,0.002430438995361328,-0.038416385650634766,-0.007205486297607422,-0.03169655799865723,0.4560514986515045
27,0.03309130668640137,0.053185462951660156,0.006155490875244141,-0.024452686309814453,-0.010420799255371094,-0.04221653938293457,0.46246740221977234
28,0.04385066032409668,0.06712532043457031,0.002995014190673828,-0.025831222534179688,-0.012723922729492188,-0.04024839401245117,0.46333664655685425
29,0.03400564193725586,0.06874656677246094,0.005154132843017578,-0.0319218635559082,-0.012810230255126953,-0.0385441780090332,0.4599149227142334
30,0.04044771194458008,0.05950450897216797,0.0036106109619140625,-0.02072763442993164,-0.010574817657470703,-0.041440725326538086,0.45413973927497864
31,0.04183363914489746,0.053223609924316406,0.0024819374084472656,-0.01595783233642578,-0.004857540130615234,-0.04423236846923828,0.44550859928131104
32,0.038172125816345215,0.055329322814941406,0.004238605499267578,-0.016646862030029297,-0.0026373863220214844,-0.03838396072387695,0.4351585805416107
33,0.029242992401123047,0.061415672302246094,-0.002300262451171875,-0.028698444366455078,-0.00839376449584961,-0.0329279899597168,0.45041555166244507
34,0.03683280944824219,0.055469512939453125,-0.006228446960449219,-0.0302276611328125,-0.004898548126220703,-0.03881430625915527,0.4601767361164093
35,0.05997133255004883,0.053325653076171875,0.008272171020507812,-0.030319690704345703,-0.005301952362060547,-0.039971113204956055,0.46335166692733765
36,0.04142200946807861,0.08456897735595703,-0.0029439926147460938,-0.018858909606933594,-0.0031728744506835938,-0.057549238204956055,0.4644107222557068
37,0.03329300880432129,0.05879020690917969,0.004199504852294922,-0.029420852661132812,-0.004731178283691406,-0.0374906063079834,0.46715807914733887
38,0.04217183589935303,0.0631113052368164,-0.0018591880798339844,-0.033231258392333984,-0.0024242401123046875,-0.030636072158813477,0.4635266959667206
39,0.035704970359802246,0.0678853988647461,0.00045490264892578125,-0.04134035110473633,0.010954856872558594,-0.04031729698181152,0.4631496071815491
40,0.0533294677734375,0.06079578399658203,-0.0031690597534179688,-0.03904247283935547,0.0009417533874511719,-0.038468122482299805,0.46668484807014465
41,0.06137096881866455,0.048188209533691406,0.0033516883850097656,-0.03939628601074219,-0.00395965576171875,-0.037929534912109375,0.46383535861968994
42,0.06284523010253906,0.06232452392578125,-0.008951187133789062,-0.046286582946777344,-0.0015974044799804688,-0.04786181449890137,0.4634646475315094
43,0.056632041931152344,0.05360603332519531,0.00023031234741210938,-0.026468276977539062,-0.0020422935485839844,-0.04202699661254883,0.46422240138053894
44,0.05354142189025879,0.05919933319091797,0.008971691131591797,-0.03952741622924805,0.0003132820129394531,-0.04603695869445801,0.47316795587539673
45,0.05112123489379883,0.03592967987060547,0.010724067687988281,-0.034285545349121094,0.003424525260925293,-0.03674149513244629,0.45848557353019714
46,0.04237651824951172,0.06154918670654297,0.016646146774291992,-0.027030467987060547,-0.00929117202758789,-0.03960561752319336,0.4593870937824249
47,0.048659324645996094,0.05308866500854492,0.012439250946044922,-0.05018806457519531,0.0037927627563476562,-0.040754079818725586,0.4515451490879059
48,0.05389523506164551,0.04853057861328125,0.015433549880981445,-0.030945777893066406,0.008846044540405273,-0.039237022399902344,0.4400692880153656


==> figures/mp_example/TTT_example4_severity10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,0.060591697692871094,-0.004342794418334961,0.011335372924804688,0.0026465654373168945,0.024335384368896484,-0.010919570922851562,0.4484703242778778
1,0.054335594177246094,-0.0006024837493896484,0.01801013946533203,-0.0010402202606201172,0.021292686462402344,-0.013390064239501953,0.44750797748565674
2,0.053130149841308594,-0.003758668899536133,0.017004966735839844,0.004012107849121094,0.01828145980834961,-0.004353523254394531,0.4506200850009918
3,0.05822145938873291,-0.0036344528198242188,0.02214181423187256,0.012033700942993164,0.023588180541992188,-0.012532651424407959,0.4486943185329437
4,0.05701732635498047,-0.006217002868652344,0.018382668495178223,0.010909557342529297,0.022849082946777344,-0.007885217666625977,0.4391735792160034
5,0.05104100704193115,0.0072021484375,0.004665851593017578,-0.004556894302368164,0.020893573760986328,-0.004968047142028809,0.4296444058418274
6,0.05740785598754883,0.0012612342834472656,0.011111140251159668,0.008580148220062256,0.020666122436523438,-0.00547105073928833,0.4482094347476959
7,0.057497620582580566,-0.0017066001892089844,0.02063751220703125,-0.0013275146484375,0.02135181427001953,-0.004241943359375,0.450138121843338
8,0.04750716686248779,-0.004354953765869141,0.02278900146484375,0.0019981861114501953,0.019077777862548828,-0.00952911376953125,0.4521027207374573
9,0.052295565605163574,-0.0073699951171875,0.025396347045898438,0.010255098342895508,0.017941951751708984,-0.006997108459472656,0.4521040618419647
10,0.05582535266876221,-0.005256175994873047,0.021998882293701172,0.006836891174316406,0.01870870590209961,-0.006283283233642578,0.4513362646102905
11,0.04759657382965088,-0.010234832763671875,0.024982452392578125,0.001402139663696289,0.016159534454345703,-0.004677772521972656,0.4555653929710388
12,0.05173289775848389,0.0002846717834472656,0.030097007751464844,0.006818294525146484,0.022023677825927734,-0.0064716339111328125,0.4604394733905792
13,0.056180715560913086,-0.0011843442916870117,0.013596534729003906,-6.008148193359375e-05,0.01672506332397461,-0.005015134811401367,0.4693131744861603
14,0.062485694885253906,-7.212162017822266e-05,0.019378662109375,0.009453773498535156,0.01777029037475586,-0.014618635177612305,0.4646606743335724
15,0.0480654239654541,-0.00982433557510376,0.024207115173339844,0.002266407012939453,0.023423194885253906,-0.0036374330520629883,0.46339836716651917
16,0.06107306480407715,-0.014742791652679443,0.012312889099121094,0.006114482879638672,0.01171255111694336,-0.009838581085205078,0.4645078182220459
17,0.06277847290039062,-0.007386624813079834,0.012557029724121094,0.017724275588989258,0.020320892333984375,-0.004438281059265137,0.4626467227935791
18,0.05597710609436035,-0.0017290711402893066,0.019759178161621094,0.011818408966064453,0.024535179138183594,-0.004596352577209473,0.464150995016098
19,0.05380702018737793,-0.006964683532714844,0.007271766662597656,0.0150146484375,0.021051406860351562,-0.00612640380859375,0.46096155047416687
20,0.05450439453125,-0.004283905029296875,0.007808685302734375,4.267692565917969e-05,0.020445823669433594,-0.009286880493164062,0.45527738332748413
21,0.0550079345703125,-0.0053255558013916016,0.01102447509765625,0.013747692108154297,0.02013683319091797,-0.009497642517089844,0.4543238878250122
22,0.056463003158569336,-0.013249397277832031,0.015084266662597656,0.015238285064697266,0.021225929260253906,-0.006500244140625,0.44401320815086365
23,0.05593085289001465,-0.011880874633789062,0.008260726928710938,0.010564327239990234,0.016866683959960938,-0.0077075958251953125,0.45021751523017883
24,0.0542735755443573,-0.007174253463745117,0.013561248779296875,0.014810830354690552,0.02076435089111328,-0.004458025097846985,0.4536869525909424
25,0.05262178182601929,-0.011785268783569336,0.011765480041503906,0.0033974796533584595,0.008142471313476562,0.004150316119194031,0.4502149224281311
26,0.05267930030822754,-0.008353471755981445,0.011889457702636719,0.007690653204917908,0.006983757019042969,-0.00647386908531189,0.45329147577285767
27,0.054200321435928345,-0.004197359085083008,0.0118560791015625,0.011452630162239075,0.014337539672851562,-0.005169346928596497,0.45313748717308044
28,0.06146390736103058,0.003804922103881836,0.015619277954101562,0.015323638916015625,0.02144336700439453,-0.009737268090248108,0.4573500156402588
29,0.05211448669433594,0.005807936191558838,0.02616739273071289,0.0011730194091796875,0.017760276794433594,-0.009465932846069336,0.4528556764125824
30,0.06983375549316406,0.008627891540527344,0.008937358856201172,0.006261348724365234,0.013415336608886719,-0.008075475692749023,0.44945091009140015
31,0.05720639228820801,-0.0029442310333251953,0.0091400146484375,-0.0057985782623291016,0.022659778594970703,-0.00993657112121582,0.4338933229446411
32,0.05593585968017578,0.003651142120361328,0.019812583923339844,0.0012059211730957031,0.017065048217773438,-0.009073734283447266,0.4237782955169678
33,0.059650421142578125,0.007383584976196289,0.012862205505371094,0.00794839859008789,0.021984100341796875,-0.014878273010253906,0.4411437511444092
34,0.05475950241088867,0.0035085678100585938,0.011533737182617188,0.005345344543457031,0.022248268127441406,-0.009313583374023438,0.4566628932952881
35,0.05914926528930664,0.005149126052856445,0.014895439147949219,0.011867046356201172,0.015902042388916016,-0.018502235412597656,0.46383699774742126
36,0.059746742248535156,0.0012357234954833984,0.01856231689453125,0.0023043155670166016,0.027854442596435547,-0.008323431015014648,0.47007226943969727
37,0.0614781379699707,0.0030727386474609375,0.017752647399902344,0.014473676681518555,0.010571956634521484,-0.011704206466674805,0.47040167450904846
38,0.05840325355529785,-0.0027785301208496094,0.010035514831542969,0.0062716007232666016,0.020041942596435547,-0.007227659225463867,0.47407618165016174
39,0.06078910827636719,-0.0002560615539550781,0.01858806610107422,0.005049943923950195,0.010447025299072266,-0.0025348663330078125,0.4782054126262665
40,0.05112576484680176,-0.013669729232788086,0.014248847961425781,0.0013689994812011719,0.01854085922241211,-0.01208806037902832,0.4872772991657257
41,-0.742711067199707,11.159915924072266,-0.3238401412963867,-4.774920463562012,-0.14783096313476562,-5.670191764831543,0.965225100517273
42,0.057306766510009766,-0.021813392639160156,0.01397705078125,0.017275094985961914,0.020125389099121094,-0.007366180419921875,0.4785958528518677
43,0.05827140808105469,-0.007827043533325195,0.014937400817871094,0.015662431716918945,0.019851207733154297,-0.011001348495483398,0.4719276428222656
44,0.060347557067871094,0.001954793930053711,0.012125015258789062,0.008841514587402344,0.022298336029052734,-0.010852575302124023,0.467298299074173
45,0.05679583549499512,-0.0035130977630615234,0.011270523071289062,0.016188621520996094,0.02041769027709961,-0.008059978485107422,0.4620293974876404
46,0.06446123123168945,-0.00734257698059082,0.020812034606933594,0.005904197692871094,0.021033763885498047,-0.011677742004394531,0.455674946308136
47,0.06354260444641113,-0.009980201721191406,0.010894775390625,0.005365133285522461,0.02294301986694336,-0.01430201530456543,0.4546414017677307
48,0.05912613868713379,0.004548072814941406,0.01186227798461914,0.011261940002441406,0.020820140838623047,-0.009500503540039062,0.43746787309646606


==> figures/recon_psnr_curves/test_len5_1_2seeds_interS_3phase_Ns_50_rottrans_2_5_10_motEvents_1_5_10.txt <==
severity_level,TTT_method_phase2_align_dcTh_avg,TTT_method_phase2_align_dcTh_std,TTT_method_phase2_align_avg,TTT_method_phase2_align_std,L1_gtMot_avg,L1_gtMot_std,altopt_align_dcTh_avg,altopt_align_dcTh_std,altopt_align_avg,altopt_align_std,Unet_recon_corrected_gtMot_avg,Unet_recon_corrected_gtMot_std,L1_recOnly_noMoCo_avg,L1_recOnly_noMoCo_std
0.0000,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.0057,0.6378,37.9697,0.5524
1.0000,37.4725,0.6017,37.4725,0.6017,37.4890,0.5977,37.4488,0.5881,37.4488,0.5881,35.6970,0.9403,27.0617,3.4046
2.0000,36.9136,0.5666,36.9136,0.5666,36.9261,0.5649,36.8902,0.5587,36.8902,0.5587,34.5471,0.6829,25.1029,0.8407
3.0000,36.8301,0.5403,36.8301,0.5403,36.8403,0.5393,36.8092,0.5339,36.8092,0.5339,34.2599,0.7477,24.9432,0.9289
4.0000,37.1069,0.6704,37.1069,0.6704,37.1132,0.6719,36.8754,0.6930,36.8754,0.6930,33.9510,1.4596,24.2880,3.7381
5.0000,36.3141,0.5928,36.3141,0.5928,36.3196,0.5915,35.9197,0.6368,35.9197,0.6368,32.0877,0.9233,22.0574,0.8779
6.0000,36.2261,0.5532,36.2261,0.5532,36.2311,0.5522,35.8583,0.5542,35.8583,0.5542,31.7616,0.8252,21.8149,1.0215
7.0000,36.8750,0.7000,36.8750,0.7000,36.8830,0.7018,35.2497,1.3136,34.6200,2.3896,32.6921,1.6960,22.8080,3.8383
8.0000,35.8476,0.7051,35.0846,1.9537,35.9486,0.6244,30.9572,2.1806,28.1651,3.2395,30.5552,1.0065,20.4083,0.8690
9.0000,35.6427,0.7729,34.0701,2.3540,35.8732,0.5699,28.9549,2.2269,25.7021,2.9271,30.1924,0.8439,20.1552,1.1053


==> figures/recon_psnr_curves/test_len5_1_2seeds_interS_3phase_Ns_50_rottrans_2_5_10_motEvents_1_5_10_fixFirstState.txt <==
severity_level,TTT_method_phase2_align_dcTh_avg,TTT_method_phase2_align_dcTh_std,TTT_method_phase2_align_avg,TTT_method_phase2_align_std,L1_gtMot_avg,L1_gtMot_std,altopt_align_dcTh_avg,altopt_align_dcTh_std,altopt_align_avg,altopt_align_std,Unet_recon_corrected_gtMot_avg,Unet_recon_corrected_gtMot_std,L1_recOnly_noMoCo_avg,L1_recOnly_noMoCo_std,unet_dclayer_gt_avg,unet_dclayer_gt_std,unet_dclayer_pred_avg,unet_dclayer_pred_std
0.0000,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.9697,0.5524,37.0057,0.6378,37.9697,0.5524,38.64314575195313,0.5980533124032509,38.64314575195313,0.5980533124032509
1.0000,37.4725,0.6017,37.4725,0.6017,37.4890,0.5977,37.4481,0.5894,37.4481,0.5894,35.6970,0.9403,27.0617,3.4046,37.71324005,0.86806836,36.99285126,1.02389768
2.0000,36.9136,0.5666,36.9136,0.5666,36.9261,0.5649,36.8906,0.5590,36.8906,0.5590,34.5471,0.6829,25.1029,0.8407,37.3703598 ,0.53946292,36.95766602,0.72183403
3.0000,36.8301,0.5403,36.8301,0.5403,36.8403,0.5393,36.8091,0.5331,36.8091,0.5331,34.2599,0.7477,24.9432,0.9289,37.19531479,0.61843906,36.92430573,0.59789306
4.0000,37.1069,0.6704,37.1069,0.6704,37.1132,0.6719,36.8820,0.6937,36.8820,0.6937,33.9510,1.4596,24.2880,3.7381,36.65579224,1.17751129,36.33013306,0.98010524
5.0000,36.8750,0.7000,36.8750,0.7000,36.8830,0.7018,35.2368,1.3129,34.6071,2.3857,32.6921,1.6960,22.8080,3.8383,35.14862289,1.66663004,34.54007339,1.57204604
6.0000,36.3141,0.5928,36.3141,0.5928,36.3196,0.5915,35.9227,0.6441,35.9227,0.6441,32.0877,0.9233,22.0574,0.8779,35.84764557,0.73508567,35.51192932,0.83706152
7.0000,36.2261,0.5532,36.2261,0.5532,36.2311,0.5522,35.8469,0.5597,35.8469,0.5597,31.7616,0.8252,21.8149,1.0215,35.63842926,0.76223446,35.41207733,0.83413571
8.0000,35.8476,0.7051,35.0846,1.9537,35.9486,0.6244,30.9574,2.1807,28.1660,3.2401,30.5552,1.0065,20.4083,0.8690,34.61049957,0.50580899,32.91488342,1.78759471
9.0000,35.6427,0.7729,34.0701,2.3540,35.8732,0.5699,29.0062,2.1677,25.7677,2.8540,30.1924,0.8439,20.1552,1.1053,34.41956635,0.5184658,32.41782837,1.7938541


==> figures/recon_psnr_curves/val_len4_5seeds_intraOnly_reconOnly_gtMotion.txt <==
severity_level,ReconOnly_continuous_gtMotion_avg,ReconOnly_continuous_gtMotion_std,ReconOnly_gtMotion_removeIntraShot_avg,ReconOnly_gtMotion_removeIntraShot_std,ReconOnly_discrete_numSplits5_gtMotion_avg,ReconOnly_discrete_numSplits5_gtMotion_std,ReconOnly_discrete_numSplits10_gtMotion_avg,ReconOnly_discrete_numSplits10_gtMotion_std,ReconOnly_discrete_numSplits20_gtMotion_avg,ReconOnly_discrete_numSplits20_gtMotion_std
2.0000,36.7240,0.8690,36.2348,0.8565,36.5428,0.8447,36.6685,0.8587,36.7094,0.8664
5.0000,36.3264,0.8570,35.8782,0.8470,35.6621,0.7989,36.0746,0.8208,36.2513,0.8453
8.0000,36.1550,0.8488,35.7190,0.8392,34.7723,0.7732,35.4996,0.7833,35.9149,0.8202


==> figures/recon_psnr_curves/volume_dataset_freqEnc170_test_len5_1_2seeds_Ns_30_50_rottrans_2_5_10_motEvents_1_5_10.txt <==
severity_level,L1_recOnly_gtMot_avg,L1_recOnly_gtMot_std,L1_recOnly_noMoCo_avg,L1_recOnly_noMoCo_std,Unet_recon_best_dc_step_avg,Unet_recon_best_dc_step_std,Unet_recon_corrected_gtMot_avg,Unet_recon_corrected_gtMot_std,Unet_recon_corrupted_noMoco_avg,Unet_recon_corrupted_noMoco_std,TTT_L1_recon_best_dc_step_avg,TTT_L1_recon_best_dc_step_std,TTT_L1_recon_best_dc_step_align_avg,TTT_L1_recon_best_dc_step_align_std,TTT_L1_recon_best_dc_step_align_dcTh_avg,TTT_L1_recon_best_dc_step_align_dcTh_std,altopt_L1_recon_best_dc_step_align_avg,altopt_L1_recon_best_dc_step_align_std,altopt_L1_recon_best_dc_step_align_dcTh_avg,altopt_L1_recon_best_dc_step_align_dcTh_std
0.0000,37.9959,0.5822,37.9959,0.5822,37.0057,0.6378,37.0057,0.6378,37.0057,0.6378,37.9959,0.5822,37.9959,0.5822,37.9959,0.5822,37.9959,0.5822,37.9959,0.5822
1.0000,37.4811,0.5780,27.0617,3.4046,35.5614,0.8195,35.7790,0.8207,27.5330,3.2749,37.0959,0.5597,37.4686,0.5564,37.4686,0.5564,37.4371,0.5534,37.4371,0.5534
2.0000,36.9835,0.6560,25.1029,0.8407,34.5875,0.9026,34.7059,0.8879,26.0203,0.8379,36.6651,0.7827,36.8888,0.7704,36.9791,0.6363,36.9745,0.6189,36.9745,0.6189
3.0000,36.8361,0.5818,24.9432,0.9289,34.2360,0.7638,34.2706,0.7841,25.9074,0.9702,36.6174,0.5635,36.8470,0.5589,36.8470,0.5589,36.8360,0.5529,36.8360,0.5529
4.0000,37.0982,0.6369,24.2880,3.7381,34.1650,1.1158,34.2729,1.1787,24.6540,3.8332,36.8219,0.6082,37.1130,0.6125,37.1130,0.6125,36.9410,0.6213,36.9410,0.6213
5.0000,36.3004,0.6754,22.0574,0.8779,32.3304,1.0045,32.2398,0.9924,22.5576,0.9155,36.0507,0.7904,36.2483,0.7688,36.3394,0.6558,36.2657,0.6457,36.2657,0.6457
6.0000,36.1808,0.5931,21.8149,1.0215,31.8346,0.7837,31.7519,0.7713,22.3227,1.0636,35.8420,0.9072,35.9845,0.8794,36.2166,0.5847,36.1254,0.5600,36.1254,0.5600
7.0000,36.8736,0.6507,22.8080,3.8383,28.9913,4.0306,33.0938,1.2708,23.1010,3.9787,30.6665,5.8340,34.3614,4.0011,36.5306,0.8801,32.3683,3.1350,33.4117,3.1828
8.0000,35.8929,0.6643,20.4083,0.8690,30.2534,0.8654,30.6445,0.9352,20.7096,0.9078,33.7803,1.4115,33.9138,1.4735,35.7569,0.6385,29.6178,3.6549,31.4411,3.6275
9.0000,35.8082,0.6033,20.1552,1.1053,29.1819,1.0663,30.1204,0.7056,20.4504,1.1439,32.1370,2.1923,32.1959,2.1911,35.3999,0.8259,27.8334,3.4256,31.0458,2.5460


==> figures/recon_psnr_curves/volume_dataset_freqEnc170_test_len5_1_2seeds_Ns_50_rottrans_2_5_10_motEvents_1_5_10_intraShot.txt <==
severity_level,TTT_method_testset_phase0_avg,TTT_method_testset_phase0_std,TTT_method_testset_phase0_noTh_avg,TTT_method_testset_phase0_noTh_std,TTT_method_testset_phase2_avg,TTT_method_testset_phase2_std,TTT_method_testset_phase2_noTh_avg,TTT_method_testset_phase2_noTh_std,L1_recOnly_gtMot_avg,L1_recOnly_gtMot_std
0.0000,36.4882,0.6212,36.0028,0.6697,36.6297,0.6056,36.6364,0.6051,37.0396,0.6122
1.0000,36.0181,0.6514,35.2251,0.6919,36.3686,0.7022,36.3346,0.6779,36.9342,0.5507
2.0000,36.1173,0.6056,34.5042,0.7377,36.4144,0.5916,36.2235,0.6527,36.6337,0.5954
3.0000,35.7913,0.5356,33.3102,0.6983,36.1684,0.5377,35.7093,0.5073,36.5252,0.5515
4.0000,35.6955,0.6737,32.3950,1.3131,35.9283,0.6276,33.8185,1.3648,36.4709,0.5688
5.0000,35.3765,0.6367,30.9760,1.3197,35.5923,0.6364,32.5681,0.9824,36.3683,0.5524


==> figures/theory_results/losses.txt <==
-7.000000000000000000e+00,4.829594168790296016e-01,7.339532955816633342e-01,8.830199876726312347e-01,9.095803285773018665e-01
-6.929999999999999716e+00,4.778987854426376969e-01,7.311360989917187192e-01,8.819999985990296665e-01,9.102063261512677306e-01
-6.860000000000000320e+00,4.721251633543896986e-01,7.278068388434076885e-01,8.808865949790287697e-01,9.111276956198752774e-01
-6.790000000000000036e+00,4.661061671657002470e-01,7.242204002168791677e-01,8.797502590187469274e-01,9.122446721851078522e-01
-6.719999999999999751e+00,4.603563894321889283e-01,7.206692191962157379e-01,8.786488237792896561e-01,9.134202033582972113e-01
-6.650000000000000355e+00,4.553709187315105322e-01,7.174447557838784517e-01,8.776180962278617992e-01,9.144945519737494033e-01
-6.580000000000000071e+00,4.515570094022154368e-01,7.147964094008842917e-01,8.766656108337302911e-01,9.153039044707805827e-01
-6.509999999999999787e+00,4.491742003156018459e-01,7.128942879388102671e-01,8.757688323759362792e-01,9.157007323190873294e-01
-6.439999999999999503e+00,4.482926431837673809e-01,7.118020963471891616e-01,8.748785324129850771e-01,9.155732814018759935e-01
-6.370000000000000107e+00,4.487772441585122785e-01,7.114652003236788813e-01,8.739272925215992860e-01,9.148615485779185708e-01
-6.299999999999999822e+00,4.503016798372203588e-01,7.117167718133950993e-01,8.728422435476593799e-01,9.135674639999535884e-01
-6.230000000000000426e+00,4.523919028986267410e-01,7.123021344255655585e-01,8.715603616915741370e-01,9.117576937622862143e-01
-6.160000000000000142e+00,4.544940725260047110e-01,7.129184289072402203e-01,8.700440426525738458e-01,9.095584204632534142e-01
-6.089999999999999858e+00,4.560576849685469836e-01,7.132640073678806480e-01,8.682943819124765428e-01,9.071425208855691258e-01
-6.019999999999999574e+00,4.566217569888449956e-01,7.130900193012613686e-01,8.663596832053621632e-01,9.047105916657047775e-01
-5.950000000000000178e+00,4.558907845439763018e-01,7.122458507096521840e-01,8.643372243293370172e-01,9.024681287455792456e-01
-5.879999999999999893e+00,4.537881495009487565e-01,7.107106246640221281e-01,8.623671905597276588e-01,9.006017212964070318e-01
-5.809999999999999609e+00,4.504776359452962176e-01,7.086048530155333314e-01,8.606188359280363409e-01,8.992572941942805764e-01
-5.740000000000000213e+00,4.463483593285221263e-01,7.061793007135712674e-01,8.592701908792287346e-01,8.985231973595227961e-01
-5.669999999999999929e+00,4.419640247983838144e-01,7.037817420453664763e-01,8.584838061018259525e-01,8.984203255411841171e-01
-5.599999999999999645e+00,4.379831380170143840e-01,7.018059736078300359e-01,8.583819060981684457e-01,8.989005419547179132e-01
-5.529999999999999361e+00,4.350616580011178458e-01,7.006305822356423407e-01,8.590247496887460921e-01,8.998535981551876173e-01
-5.459999999999999964e+00,4.337527710941176950e-01,7.005569915448368601e-01,8.603958452928346379e-01,9.011216382626144883e-01
-5.389999999999999680e+00,4.344193870955808667e-01,7.017568353465966080e-01,8.623969183298276775e-01,9.025193977106631404e-01
-5.320000000000000284e+00,4.371733776593788035e-01,7.042375757320640250e-01,8.648542457099849257e-01,9.038574856127278290e-01
-5.250000000000000000e+00,4.418516687070271898e-01,7.078326201430351627e-01,8.675363221035756744e-01,9.049657693445144480e-01
-5.179999999999999716e+00,4.480336351927868277e-01,7.122183846034335630e-01,8.701810439350088355e-01,9.057139046879093547e-01
-5.109999999999999432e+00,4.550977151820773114e-01,7.169564003491223358e-01,8.725289708281146472e-01,9.060264654103625803e-01
-5.040000000000000036e+00,4.623088228498367092e-01,7.215543855178848665e-01,8.743580290292527479e-01,9.058908614613290222e-01
-4.969999999999999751e+00,4.689230583477967396e-01,7.255369163532924270e-01,8.755144858176827638e-01,9.053571920553646901e-01
-4.900000000000000355e+00,4.742932663243052960e-01,7.285145206187080280e-01,8.759352841828790259e-01,9.045302287472934966e-01
-4.830000000000000071e+00,4.779587255605233231e-01,7.302400332664311655e-01,8.756578963881175293e-01,9.035547252088266257e-01
-4.759999999999999787e+00,4.797047592959136630e-01,7.306429512785600489e-01,8.748156123643224813e-01,9.025960755049821094e-01
-4.689999999999999503e+00,4.795829670300225112e-01,7.298360287844856131e-01,8.736183794002960745e-01,9.018188883398990940e-01
-4.619999999999999218e+00,4.778893005767926305e-01,7.280929066462975552e-01,8.723216175487417123e-01,9.013662470830016149e-01
-4.549999999999999822e+00,4.751042514055884847e-01,7.258004159639953601e-01,8.711874745565313383e-01,9.013422665632864206e-01
-4.479999999999999538e+00,4.718057803812599760e-01,7.233935031859847209e-01,8.704444000031540396e-01,9.018000667817825944e-01
-4.410000000000000142e+00,4.685701951842562996e-01,7.212837369686857514e-01,8.702514386923364542e-01,9.027365318776481296e-01
-4.339999999999999858e+00,4.658781445063069349e-01,7.197935207178475236e-01,8.706731309483168868e-01,9.040943126238637495e-01
-4.269999999999999574e+00,4.640418719190672614e-01,7.191072064717063395e-01,8.716693918651861051e-01,9.057705830397777547e-01
-4.199999999999999289e+00,4.631659954556410219e-01,7.192474039753011805e-01,8.731024244106613263e-01,9.076311992874809276e-01
-4.129999999999999893e+00,4.631479985429660107e-01,7.200803739511314472e-01,8.747599523419271605e-01,9.095282415887258054e-01
-4.059999999999999609e+00,4.637173872315635270e-01,7.213492364687255076e-01,8.763912848405143174e-01,9.113185305147423199e-01
-3.989999999999999769e+00,4.645053702082348468e-01,7.227287182153181444e-01,8.777504181785460435e-01,9.128806440530260469e-01
-3.919999999999999929e+00,4.651312405105161862e-01,7.238912086294178039e-01,8.786389591405162625e-01,9.141282256440442788e-01
-3.849999999999999645e+00,4.652884448617167212e-01,7.245717330913191701e-01,8.789414095327736653e-01,9.150179278307417619e-01
-3.779999999999999805e+00,4.648132586315523174e-01,7.246195192604710789e-01,8.786463833272840640e-01,9.155511056705264439e-01
-3.709999999999999520e+00,4.637221303157895713e-01,7.240261779164008926e-01,8.778495250213870227e-01,9.157692549309728314e-01
-3.639999999999999680e+00,4.622096223236458745e-01,7.229247782126353439e-01,8.767369389337267283e-01,9.157440635323151890e-01
-3.569999999999999840e+00,4.606064430792012887e-01,7.215595444449742768e-01,8.755513395366382179e-01,9.155636918975796901e-01
-3.499999999999999556e+00,4.593049784535962465e-01,7.202315700055098580e-01,8.745463183717699929e-01,9.153174154376602090e-01
-3.429999999999999716e+00,4.586665141544313262e-01,7.192307903597551233e-01,8.739365247782336921e-01,9.150809763311319456e-01
-3.359999999999999432e+00,4.589286717370038016e-01,7.187675467027003773e-01,8.738527112616402137e-01,9.149048681210983913e-01
-3.289999999999999591e+00,4.601325350123782743e-01,7.189177553636658669e-01,8.743102267330520316e-01,9.148073274635396546e-01
-3.219999999999999751e+00,4.620861809826780631e-01,7.195937389386176664e-01,8.751976285842220094e-01,9.147730906586101218e-01
-3.149999999999999467e+00,4.643751825175159720e-01,7.205484123865719681e-01,8.762888722752377735e-01,9.147580862758083464e-01
-3.079999999999999627e+00,4.664220936283703933e-01,7.214144428737641057e-01,8.772785105250120452e-01,9.146993050413079196e-01
-3.009999999999999787e+00,4.675874322710215081e-01,7.217732566561766427e-01,8.778351498139413955e-01,9.145282513243574440e-01
-2.939999999999999503e+00,4.672959616844892250e-01,7.212425673870490606e-01,8.776647930968638489e-01,9.141857663216732544e-01
-2.869999999999999218e+00,4.651658125729000726e-01,7.195666309875135003e-01,8.765733132344144529e-01,9.136357235297013490e-01
-2.799999999999999822e+00,4.611155040550359852e-01,7.166916257488288311e-01,8.745166471496400584e-01,9.128751906797253346e-01
-2.729999999999999538e+00,4.554259190182455286e-01,7.128099146925973573e-01,8.716286024563065782e-01,9.119391322857592908e-01
-2.659999999999999254e+00,4.487407050672518882e-01,7.083614281938456214e-01,8.682193286700868873e-01,9.108985376823304225e-01
-2.589999999999999858e+00,4.419985382127543661e-01,7.039873999651492520e-01,8.647421001976239863e-01,9.098518910950382788e-01
-2.519999999999999574e+00,4.363026421652082543e-01,7.004401011640939423e-01,8.617313913569626393e-01,9.089110022599875549e-01
-2.449999999999999289e+00,4.327448862398424190e-01,6.984606267016593151e-01,8.597204282192896230e-01,9.081832175432654752e-01
-2.379999999999999893e+00,4.322115505670158786e-01,6.986436874394359453e-01,8.591505796074826451e-01,9.077527665909909116e-01
-2.309999999999999609e+00,4.352035564401630086e-01,7.013124166535251724e-01,8.602873205555748859e-01,9.076643337843731674e-01
-2.239999999999999325e+00,4.417043135134482990e-01,7.064264899342221904e-01,8.631575442197839676e-01,9.079117973655856932e-01
-2.169999999999999929e+00,4.511228903006590518e-01,7.135430662350044084e-01,8.675205517921501519e-01,9.084344433002243813e-01
-2.099999999999999645e+00,4.623295077626315974e-01,7.218425562540036200e-01,8.728803621360161635e-01,9.091219044457637954e-01
-2.029999999999999361e+00,4.737858708047299472e-01,7.302210507664924632e-01,8.785406915576073894e-01,9.098277390372933038e-01
-1.959999999999999076e+00,4.837568168218296938e-01,7.374399594211693554e-01,8.836970027342201384e-01,9.103901410881801715e-01
-1.889999999999999680e+00,4.905748071719187586e-01,7.423128711929911638e-01,8.875535190517648276e-01,9.106569914693029011e-01
-1.819999999999999396e+00,4.929175297436382275e-01,7.439016914508845835e-01,8.894481456723247748e-01,9.105115281858559007e-01
-1.749999999999999112e+00,4.900534677500570924e-01,7.416902545421395487e-01,8.889657391733416514e-01,9.098945123025504733e-01
-1.679999999999999716e+00,4.820120187779724508e-01,7.357047755058837568e-01,8.860206801468240023e-01,9.088189944550242316e-01
-1.609999999999999432e+00,4.696438003851896581e-01,7.265568274909750546e-01,8.808933238544555122e-01,9.073746547925441996e-01
-1.539999999999999147e+00,4.545521297827098128e-01,7.153953023197150429e-01,8.742112295625382723e-01,9.057201041477289660e-01
-1.469999999999999751e+00,4.388961917660479939e-01,7.037675455138494574e-01,8.668742375430121827e-01,9.040633106143038944e-01
-1.399999999999999467e+00,4.250871821989862243e-01,6.934044995773752662e-01,8.599312707150494894e-01,9.026321981805740524e-01
-1.329999999999999183e+00,4.154174402567258895e-01,6.859579248126159712e-01,8.544248191099421685e-01,9.016391636813044785e-01
-1.259999999999999787e+00,4.116761227778270027e-01,6.827273835818149506e-01,8.512251022463311889e-01,9.012444963730082970e-01
-1.189999999999999503e+00,4.148108625384808179e-01,6.844189274451887295e-01,8.508788414901079511e-01,9.015242372194379739e-01
-1.119999999999999218e+00,4.246917254990213442e-01,6.909753434247766224e-01,8.534967973644557171e-01,9.024477525241443310e-01
-1.049999999999999822e+00,4.400216475553315187e-01,7.015093835538575018e-01,8.586996786332218301e-01,9.038692085768932349e-01
-9.799999999999995381e-01,4.584178255529383073e-01,7.143576132693975067e-01,8.656342423114931073e-01,9.055353382478381619e-01
-9.099999999999992539e-01,4.766639563599376905e-01,7.272552497267017468e-01,8.730614352261213407e-01,9.071096212388527480e-01
-8.399999999999998579e-01,4.911073400901583286e-01,7.376141271106808617e-01,8.795077172071037452e-01,9.082105771573468767e-01
-7.699999999999995737e-01,4.981516189340748912e-01,7.428694833376422446e-01,8.834608606026438382e-01,9.084596550395057646e-01
-6.999999999999992895e-01,4.947789882221537150e-01,7.408492027305643157e-01,8.835840710776016182e-01,9.075325406009495666e-01
-6.299999999999990052e-01,4.790279314138191635e-01,7.301134842020098326e-01,8.789184342807977446e-01,9.052068708121209228e-01
-5.599999999999996092e-01,4.503554299348913603e-01,7.102147351242423801e-01,8.690441616997620633e-01,9.013995070176833435e-01
-4.899999999999993250e-01,4.098261331082623804e-01,6.818368096218825336e-01,8.541759506624604370e-01,8.961876905290951933e-01
-4.199999999999990408e-01,3.600934732096069957e-01,6.467883702283874214e-01,8.351763899684433445e-01,8.898104529086420245e-01
-3.499999999999996447e-01,3.051661000915142918e-01,6.078450156524427550e-01,8.134825505446874327e-01,8.826493035172126023e-01
-2.799999999999993605e-01,2.499832443108637725e-01,5.684560587206983762e-01,7.909530995090409133e-01,8.751900952509038545e-01
-2.099999999999990763e-01,1.998502804203889927e-01,5.323513595486224492e-01,7.696546851455352556e-01,8.679706555664534751e-01
-1.399999999999996803e-01,1.598067287678885118e-01,5.030985157463103707e-01,7.516152659500878741e-01,8.615208609495133008e-01
-6.999999999999939604e-02,1.340100038381359382e-01,4.836687174714164317e-01,7.385771512562172569e-01,8.563030056855137628e-01
8.881784197001252323e-16,1.252176103661120921e-01,4.760694131849655952e-01,7.317829904761945503e-01,8.526603783384589796e-01
7.000000000000028422e-02,1.344381336712843766e-01,4.810935189632208897e-01,7.318236792140213609e-01,8.507808837794872403e-01
1.400000000000005684e-01,1.607989330472011091e-01,4.982193757849182614e-01,7.385687326350660609e-01,8.506804784377910433e-01
2.100000000000008527e-01,2.016490923755547282e-01,5.256752087507244875e-01,7.511883167291619756e-01,8.522084175959339092e-01
2.800000000000011369e-01,2.528841111013425680e-01,5.606593981616811995e-01,7.682634721984854531e-01,8.550732511752157095e-01
3.500000000000005329e-01,3.094486420604166677e-01,5.996866627376891135e-01,7.879689509623082344e-01,8.588856019758757121e-01
4.200000000000008171e-01,3.659496330356753480e-01,6.390133257116730192e-01,8.083032643595453592e-01,8.632114500502868770e-01
4.900000000000011013e-01,4.172979149966111190e-01,6.750845946107580930e-01,8.273344200751315825e-01,8.676282730268553012e-01
5.600000000000004974e-01,4.592935819317361390e-01,7.049446519510210729e-01,8.434282499007765832e-01,8.717761570808921778e-01
6.300000000000007816e-01,4.890796904741637752e-01,7.265565458196098225e-01,8.554293710237347304e-01,8.753969252021841507e-01
7.000000000000010658e-01,5.054083976379006860e-01,7.389923850390412996e-01,8.627721493474462822e-01,8.783562778489887313e-01
7.700000000000004619e-01,5.086906752393091091e-01,7.424731234774938349e-01,8.655094033848276247e-01,8.806465996792466333e-01
8.400000000000007461e-01,5.008311732142874950e-01,7.382584638111886477e-01,8.642584297915374414e-01,8.823710405843179228e-01
9.100000000000010303e-01,4.848792075199886975e-01,7.284080134750243740e-01,8.600754874650231585e-01,8.837122725882298191e-01
9.800000000000004263e-01,4.645510200557385061e-01,7.154518328932355509e-01,8.542794680202454582e-01,8.848915281487261808e-01
1.050000000000000711e+00,4.436940594706511032e-01,7.020195709215857338e-01,8.482517603292210051e-01,8.861248080610208966e-01
1.120000000000000995e+00,4.257690662667108494e-01,6.904810607210080109e-01,8.432414678459122515e-01,8.875833246738145110e-01
1.190000000000001279e+00,4.134198248289998601e-01,6.826472514417425419e-01,8.402029810702198453e-01,8.893643108792372853e-01
1.260000000000001563e+00,4.081848053179178426e-01,6.795695185763642732e-01,8.396869150393405645e-01,8.914764458819131043e-01
1.330000000000000071e+00,4.103821909243520749e-01,6.814595542832424524e-01,8.417966248630243120e-01,8.938416414819749800e-01
1.400000000000000355e+00,4.191735610290130976e-01,6.877336959362184698e-01,8.462123296753880641e-01,8.963122098742378752e-01
1.470000000000000639e+00,4.327857581464990555e-01,6.971674982567562795e-01,8.522748840921223756e-01,8.986999370465111880e-01
1.540000000000000924e+00,4.488489636918357450e-01,7.081312376469556247e-01,8.591129255141896071e-01,9.008117136760916965e-01
1.610000000000001208e+00,4.647947208735980773e-01,7.188669626258972212e-01,8.657916711387285691e-01,9.024854205900568749e-01
1.680000000000001492e+00,4.782523462645292267e-01,7.277639377959215228e-01,8.714597328102716700e-01,9.036198684007280546e-01
1.750000000000000000e+00,4.873862137038130204e-01,7.335921361230381965e-01,8.754720810293575850e-01,9.041937171224109226e-01
1.820000000000000284e+00,4.911287031380375256e-01,7.356620786102143761e-01,8.774722725872423634e-01,9.042702511701147250e-01
1.890000000000000568e+00,4.892819124503510753e-01,7.338922146711496231e-01,8.774243335137130728e-01,9.039873256690532655e-01
1.960000000000000853e+00,4.824824622282222752e-01,7.287800213272225269e-01,8.755930211022449061e-01,9.035343223706879812e-01
2.030000000000001137e+00,4.720445183652719479e-01,7.212876985752691983e-01,8.724792300640443754e-01,9.031201396034908013e-01
2.100000000000001421e+00,4.597133893335920707e-01,7.126655339079692730e-01,8.687238220431319213e-01,9.029377320904552473e-01
2.170000000000001705e+00,4.473733063628078099e-01,7.042439763190819768e-01,8.649972078493087801e-01,9.031312724632233335e-01
2.240000000000000213e+00,4.367568965589370134e-01,6.972282120812515194e-01,8.618930951686182285e-01,9.037715424868913994e-01
2.310000000000000497e+00,4.292002512763520294e-01,6.925264402341907433e-01,8.598429230624995423e-01,9.048437627626229052e-01
2.380000000000000782e+00,4.254773876538796573e-01,6.906358097144528196e-01,8.590631034188095372e-01,9.062499729118380642e-01
2.450000000000001066e+00,4.257332665333390942e-01,6.915994916987937557e-01,8.595411208857327567e-01,9.078256311054176964e-01
2.520000000000001350e+00,4.295179258353680196e-01,6.950364421808831183e-01,8.610598732459021631e-01,9.093677181127538534e-01
2.590000000000001634e+00,4.359084346002536359e-01,7.002340076461492924e-01,8.632534722184526110e-01,9.106697003161129400e-01
2.660000000000000142e+00,4.436927089559162263e-01,7.062843984478961445e-01,8.656830396945898176e-01,9.115575451259612105e-01
2.730000000000000426e+00,4.515815448751580585e-01,7.122405001035783112e-01,8.679185060303619137e-01,9.119207796431166857e-01
2.800000000000000711e+00,4.584134009605616011e-01,7.172651722520086981e-01,8.696123383191570744e-01,9.117333699622701682e-01
2.870000000000000995e+00,4.633204037193888736e-01,7.207510473369653781e-01,8.705533747574165648e-01,9.110608430886464326e-01
2.940000000000001279e+00,4.658327265608021017e-01,7.223941703306584472e-01,8.706930177165418394e-01,9.100523057007318117e-01
3.010000000000001563e+00,4.659101916021604062e-01,7.222133872156488721e-01,8.701411685474113034e-01,9.089184694269603071e-01
3.080000000000001847e+00,4.639025605924368412e-01,7.205166759263880172e-01,8.691345621617040385e-01,9.078990721866929681e-01
3.150000000000000355e+00,4.604514031107848071e-01,7.178240746416327811e-01,8.679846916493625386e-01,9.072248214346465556e-01
3.220000000000000639e+00,4.563548735777356313e-01,7.147631794366898772e-01,8.670155832209097690e-01,9.070798997296699584e-01
3.290000000000000924e+00,4.524210150921732509e-01,7.119564643152801464e-01,8.665028499059400646e-01,9.075710217775809774e-01
3.360000000000001208e+00,4.493349220950350054e-01,7.099195786132039832e-01,8.666246188038163600e-01,9.087080266971229170e-01
3.430000000000001492e+00,4.475606057533950133e-01,7.089865314340211278e-01,8.674323319863181947e-01,9.103991938473386947e-01
3.500000000000001776e+00,4.472907633787379100e-01,7.092720163841284009e-01,8.688455906102606763e-01,9.124621737306133351e-01
3.570000000000000284e+00,4.484483653474422016e-01,7.106741536015994676e-01,8.706708539262243418e-01,9.146489928297518723e-01
3.640000000000000568e+00,4.507347297217532689e-01,7.129138756893989015e-01,8.726396840716756920e-01,9.166814062018797671e-01
3.710000000000000853e+00,4.537111307940160931e-01,7.156012445820348900e-01,8.744590329622374814e-01,9.182912745027904666e-01
3.780000000000001137e+00,4.568961826279851479e-01,7.183150875964532389e-01,8.758643004322743675e-01,9.192598767456049424e-01
3.850000000000001421e+00,4.598598943628976476e-01,7.206810165645450850e-01,8.766657901313206214e-01,9.194502470526407789e-01
3.920000000000001705e+00,4.622974173393762931e-01,7.224342133419564549e-01,8.767806962728279530e-01,9.188277049477956426e-01
3.990000000000000213e+00,4.640705012347814407e-01,7.234569465011084777e-01,8.762455447017616361e-01,9.174655563811566772e-01
4.060000000000000497e+00,4.652114886646261938e-01,7.237858833986374751e-01,8.752075570949255923e-01,9.155351891281050536e-01
4.130000000000000782e+00,4.658919897804478238e-01,7.235899170666597602e-01,8.738970735145615842e-01,9.132821212930887222e-01
4.200000000000001066e+00,4.663648600468136007e-01,7.231244330675454801e-01,8.725863286773263283e-01,9.109916282673931054e-01
4.270000000000001350e+00,4.668926426228975357e-01,7.226718216352563395e-01,8.715420161839357860e-01,9.089490630153446160e-01
4.340000000000001634e+00,4.676775189473091898e-01,7.224799912192251261e-01,8.709798720810221218e-01,9.074006833119893090e-01
4.410000000000001918e+00,4.688068297620595626e-01,7.227104186479402781e-01,8.710288842250133445e-01,9.065206192683731290e-01
4.480000000000000426e+00,4.702246938667708487e-01,7.234050217119225579e-01,8.717108501099716245e-01,9.063886025357924536e-01
4.550000000000000711e+00,4.717349124898584378e-01,7.244773479730648447e-01,8.729382315573256390e-01,9.069814069725293804e-01
4.620000000000000995e+00,4.730342404925624855e-01,7.257289687766095287e-01,8.745300926828705190e-01,9.081788860454366175e-01
4.690000000000001279e+00,4.737693623950051114e-01,7.268873874090905352e-01,8.762429043396865458e-01,9.097833529223232629e-01
4.760000000000001563e+00,4.736065532358982866e-01,7.276580125373305341e-01,8.778106501425306796e-01,9.115491547108515169e-01
4.830000000000001847e+00,4.723007695438608544e-01,7.277804350249255094e-01,8.789873412431475908e-01,9.132179154584132430e-01
4.900000000000000355e+00,4.697511401178258161e-01,7.270787265911712316e-01,8.795849175564738331e-01,9.145542499785329627e-01
4.970000000000000639e+00,4.660324001614510880e-01,7.254967790938664507e-01,8.795005522768583051e-01,9.153768578531868982e-01
5.040000000000000924e+00,4.613962158450826134e-01,7.231125364882804440e-01,8.787293607786416105e-01,9.155807513846415668e-01
5.110000000000001208e+00,4.562417551862633092e-01,7.201287985961908333e-01,8.773610735951020700e-01,9.151478028379181895e-01
5.180000000000001492e+00,4.510603003172924397e-01,7.168424069563485990e-01,8.755619168995054658e-01,9.141445842660450571e-01
5.250000000000001776e+00,4.463632145797157280e-01,7.135973406785297568e-01,8.735453037507713292e-01,9.127083434625334890e-01
5.320000000000000284e+00,4.426054117071308025e-01,7.107299315571170562e-01,8.715366012133488605e-01,9.110236369359193676e-01
5.390000000000000568e+00,4.401171726110828519e-01,7.085156261839041791e-01,8.697379616010219028e-01,9.092933893511291332e-01
5.460000000000000853e+00,4.390556466434449301e-01,7.071263127177654928e-01,8.682989164290488837e-01,9.077088047654389147e-01
5.530000000000001137e+00,4.393839665228682079e-01,7.066053046589629849e-01,8.672972254610935572e-01,9.064225469589122230e-01
5.600000000000001421e+00,4.408812212018487497e-01,7.068639967311820538e-01,8.667325923834096058e-01,9.055289616724174762e-01
5.670000000000001705e+00,4.431813884268339665e-01,7.077005224990141619e-01,8.665336430240583310e-01,9.050539502379369994e-01
5.740000000000001990e+00,4.458346006995086985e-01,7.088370770831742274e-01,8.665763883996913108e-01,9.049556086290360124e-01
5.810000000000000497e+00,4.483805807594858917e-01,7.099695258499155726e-01,8.667106130158265254e-01,9.051351443401732810e-01
5.880000000000000782e+00,4.504222888313021422e-01,7.108209844422402890e-01,8.667895060039711996e-01,9.054561071206886913e-01
5.950000000000001066e+00,4.516880200572319648e-01,7.111905142568819560e-01,8.666975348051394468e-01,9.057688225163208484e-01
6.020000000000001350e+00,4.520722867654370369e-01,7.109889823115803642e-01,8.663720564363524002e-01,9.059362490083016084e-01
6.090000000000001634e+00,4.516494179607141168e-01,7.102563022656053215e-01,8.658153475336911598e-01,9.058573673033901708e-01
6.160000000000001918e+00,4.506582784347369364e-01,7.091573244312749935e-01,8.650953863190329329e-01,9.054846512958218963e-01
6.230000000000000426e+00,4.494611047887644983e-01,7.079570689599140598e-01,8.643355524195320827e-01,9.048330860035326273e-01
6.300000000000000711e+00,4.484834368168442720e-01,7.069792475633475126e-01,8.636951286117684479e-01,9.039794483281257120e-01
6.370000000000000995e+00,4.481448797717357824e-01,7.065545909182328055e-01,8.633438336398943092e-01,9.030519715337146369e-01
6.440000000000001279e+00,4.487915767691645352e-01,7.069670105372498625e-01,8.634344038958126077e-01,9.022118789692067375e-01
6.510000000000001563e+00,4.506406849775043133e-01,7.084058722711356060e-01,8.640773886708510432e-01,9.016294133442606107e-01
6.580000000000001847e+00,4.537449967508900839e-01,7.109316420949598481e-01,8.653218472789588889e-01,9.014577562147764178e-01
6.650000000000002132e+00,4.579825284215059966e-01,7.144600746801635927e-01,8.671446473788584353e-01,9.018085322874836995e-01
6.720000000000000639e+00,4.630719784027684804e-01,7.187672977699556265e-01,8.694497406609769108e-01,9.027323918368783673e-01
6.790000000000000924e+00,4.686110606886612073e-01,7.235150424316132423e-01,8.720773477139120988e-01,9.042074943510295393e-01
6.860000000000001208e+00,4.741314406302359896e-01,7.282923475528062518e-01,8.748216309049690054e-01,9.061376693604754617e-01
6.930000000000001492e+00,4.791618008907667647e-01,7.326677474926966971e-01,8.774543533027082676e-01,9.083607448116981509e-01
7.000000000000000000e+00,4.832897196986306043e-01,7.362445502588395030e-01,8.797513390732275562e-01,9.106661765856017832e-01


==> figures/theory_results/lossesint.txt <==
-7.000000000000000000e+00,4.829594168790296016e-01,7.339532955816633342e-01,8.830199876726312347e-01,9.095803285773018665e-01
-6.000000000000000000e+00,4.565528291246585546e-01,7.129207435643909463e-01,8.657853767842530468e-01,9.040418406387521477e-01
-5.000000000000000000e+00,4.662063679115170389e-01,7.239331789277581031e-01,8.751075252348889943e-01,9.056290371406413575e-01
-4.000000000000000000e+00,4.643942728838105771e-01,7.225376882928968847e-01,8.775812002358854835e-01,9.126751701019966134e-01
-3.000000000000000000e+00,4.676465567932903689e-01,7.217596386476677894e-01,8.778612034927580909e-01,9.144909698936987130e-01
-2.000000000000000000e+00,4.783429322748617984e-01,7.335294433744183884e-01,8.808602541215012627e-01,9.100957156580798957e-01
-1.000000000000000000e+00,4.530243719020902171e-01,7.105738219742202544e-01,8.635425788560607829e-01,9.050527388380240623e-01
0.000000000000000000e+00,1.252176103661120365e-01,4.760694131849653177e-01,7.317829904761946613e-01,8.526603783384589796e-01
1.000000000000000000e+00,4.584831113919715651e-01,7.115512399244573460e-01,8.525222409306491000e-01,8.852297543679601421e-01
2.000000000000000000e+00,4.768580452502810818e-01,7.247141617691723603e-01,8.739315733753278970e-01,9.032797376151588953e-01
3.000000000000000000e+00,4.660386633617839003e-01,7.223419412819107599e-01,8.702544527733750979e-01,9.090791148959140866e-01
4.000000000000000000e+00,4.642694830586124866e-01,7.235437390337789987e-01,8.761234065646545943e-01,9.172195138932029979e-01
5.000000000000000000e+00,4.641373976546128155e-01,7.245639868749021995e-01,8.792509407593207538e-01,9.155430849602586019e-01
6.000000000000000000e+00,4.520514317852580843e-01,7.111049681965471159e-01,8.664900142689245799e-01,9.059100105998667551e-01
7.000000000000000000e+00,4.832897196986306043e-01,7.362445502588395030e-01,8.797513390732275562e-01,9.106661765856017832e-01


==> figures/vivo_result/TTT_vivo.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,1.0230127573013306,1.7636363506317139,0.7388749718666077,2.385730504989624,0.08426372706890106,0.5205734372138977,0.007073264569044113
1,1.0207504034042358,1.7661689519882202,0.750804603099823,2.389946460723877,0.07761786133050919,0.5137833952903748,0.006993520073592663
2,1.0079532861709595,1.7682204246520996,0.7591574192047119,2.389599323272705,0.08035938441753387,0.5173060894012451,0.006973369512706995
3,1.0038020610809326,1.766208529472351,0.746319591999054,2.3875162601470947,0.08418330550193787,0.530976414680481,0.006994823459535837
4,1.010622501373291,1.7885215282440186,0.7678743004798889,2.3955342769622803,0.07249908894300461,0.5301313996315002,0.007109380327165127
5,0.9893741607666016,1.783083200454712,0.7775530815124512,2.392942428588867,0.07648900151252747,0.5371860265731812,0.007229383569210768
6,1.0052918195724487,1.7805334329605103,0.7749856114387512,2.390026092529297,0.055337511003017426,0.529522716999054,0.007435190957039595
7,2.0833723545074463,-0.12458861619234085,0.21125924587249756,2.6164233684539795,0.37083902955055237,0.817313015460968,0.008670039474964142
8,0.5595558285713196,1.9206874370574951,0.15448002517223358,4.358767032623291,-0.08341754227876663,0.9269431233406067,0.00764876464381814
9,0.5478452444076538,1.938579797744751,0.19192612171173096,4.397984027862549,-0.17745468020439148,0.9387305974960327,0.00760566396638751
10,0.5180885195732117,1.9422507286071777,0.20384877920150757,4.410280227661133,-0.22824692726135254,0.9706975221633911,0.007544910069555044
11,0.5094086527824402,1.9474549293518066,0.22099743783473969,4.414372444152832,-0.266244113445282,0.9625760316848755,0.00760525930672884
12,0.4920184016227722,1.9473096132278442,0.2330339401960373,4.415822505950928,-0.28803086280822754,0.97353595495224,0.007666577585041523
13,0.4900073707103729,1.930850625038147,0.24054855108261108,4.401811122894287,-0.3021976947784424,0.9799883365631104,0.007803401909768581
14,0.4780101180076599,1.9414812326431274,0.24526847898960114,4.411776065826416,-0.3344407081604004,0.9909555912017822,0.008159487508237362
15,0.4712449014186859,1.9334136247634888,0.2585618197917938,4.411799430847168,-0.35377299785614014,0.99192875623703,0.008639619685709476
16,2.270939350128174,1.8816254138946533,0.47291967272758484,3.727926731109619,0.04802501201629639,0.5848420262336731,0.009805521927773952
17,1.5692379474639893,2.116931438446045,0.6661076545715332,3.716909646987915,0.11261030286550522,0.6445839405059814,0.0091635687276721
18,1.4981117248535156,2.124680280685425,0.5732279419898987,3.7376840114593506,0.13058707118034363,0.6765571236610413,0.00916735827922821
19,1.4757623672485352,2.1350784301757812,0.5989798903465271,3.7237212657928467,0.10842117667198181,0.6599568128585815,0.00952609907835722
20,1.450162649154663,2.1108572483062744,0.6078334450721741,3.712977647781372,0.10018373280763626,0.655523955821991,0.009944855235517025
21,1.4398884773254395,2.0917084217071533,0.6061094403266907,3.7008283138275146,0.10424976795911789,0.6482502222061157,0.010773003101348877
22,1.7982696294784546,0.1690436452627182,0.1112455427646637,0.041262511163949966,0.4006236791610718,0.32943105697631836,0.01325884461402893
23,1.5754156112670898,-1.3201097249984741,0.01819111406803131,-3.8522026538848877,-0.3958262503147125,0.2294939011335373,0.010976919904351234
24,1.5156279802322388,-1.2252285480499268,0.015538416802883148,-3.6338882446289062,-0.4965968728065491,0.18147973716259003,0.010516323149204254
25,1.4897257089614868,-1.1606931686401367,0.027990275993943214,-3.5008544921875,-0.5406457185745239,0.1605135202407837,0.010379995219409466
26,1.4725044965744019,-1.1360822916030884,0.04647546261548996,-3.416134834289551,-0.5823782682418823,0.12443044781684875,0.010243172757327557
27,1.4559181928634644,-1.2720884084701538,0.036119163036346436,-3.408949136734009,-0.6136717796325684,0.11487428843975067,0.010146264918148518
28,1.4524999856948853,-1.4494693279266357,-0.0004826636577490717,-3.413931369781494,-0.617183268070221,0.10223151743412018,0.010108514688909054
29,1.445395588874817,-1.4883688688278198,0.012659337371587753,-3.369119644165039,-0.659763753414154,0.09895298629999161,0.009897362440824509
30,1.4271901845932007,-1.593625545501709,0.020436294376850128,-3.3334078788757324,-0.6779712438583374,0.1035810187458992,0.009854257106781006
31,1.426503300666809,-1.5493652820587158,0.03854716569185257,-3.358313798904419,-0.7093260884284973,0.10256030410528183,0.009867027401924133
32,1.4015299081802368,-1.5203567743301392,0.00555977039039135,-3.293440580368042,-0.7283871173858643,0.06482690572738647,0.009795458987355232
33,1.4032214879989624,-1.5238077640533447,-0.027812534943223,-3.3085434436798096,-0.7588902711868286,0.04619063064455986,0.009947760961949825
34,1.3912999629974365,-1.5179494619369507,-0.011640217155218124,-3.3048882484436035,-0.782259464263916,0.00280065112747252,0.01006470900028944
35,-0.44829967617988586,5.489847183227539,-0.3820560872554779,10.608953475952148,1.1306716203689575,0.8527658581733704,0.016904929652810097
36,0.6872660517692566,2.4201438426971436,-0.3259284496307373,3.435506582260132,-0.13738971948623657,0.09161700308322906,0.010336366482079029
37,0.6657545566558838,2.2468478679656982,-0.30339425802230835,3.20139479637146,-0.32960185408592224,0.1528974026441574,0.00983126275241375
38,0.6577799916267395,2.141214370727539,-0.37102630734443665,3.1379339694976807,-0.355056494474411,0.17987464368343353,0.009304812178015709
39,0.6335108280181885,2.1311371326446533,-0.36953824758529663,3.0878915786743164,-0.386245459318161,0.19645485281944275,0.008987775072455406
40,0.6204312443733215,2.1180319786071777,-0.3321569859981537,3.0863184928894043,-0.41759732365608215,0.16781555116176605,0.008659204468131065
41,0.600763201713562,2.118391990661621,-0.30520951747894287,3.0636491775512695,-0.44336286187171936,0.1852046549320221,0.008681314066052437
42,1.9502768516540527,0.8785354495048523,0.8470982313156128,3.2498891353607178,-0.30249857902526855,0.3200421631336212,0.010607034899294376
43,1.6834743022918701,1.885355830192566,0.7856044173240662,3.3031437397003174,-0.3216497600078583,0.4067530632019043,0.008399974554777145
44,1.6649348735809326,1.8877733945846558,0.7276603579521179,3.300306797027588,-0.32236117124557495,0.4655829071998596,0.0080338753759861
45,1.618849515914917,1.8823144435882568,0.7191436886787415,3.3091487884521484,-0.31710126996040344,0.4771997034549713,0.007865974679589272
46,1.599815011024475,1.8703020811080933,0.7282332181930542,3.306924343109131,-0.3173542320728302,0.4823910892009735,0.007920805364847183
47,0.7229039072990417,3.1128082275390625,-1.3202015161514282,3.351158618927002,-0.37576377391815186,0.5686607360839844,0.008496451191604137
48,-0.8333351016044617,-0.677759051322937,-1.6377395391464233,3.5305423736572266,-0.3246022164821625,0.6360248923301697,0.0077402424067258835
49,-0.7692791223526001,-0.5686459541320801,-1.6871049404144287,3.7482080459594727,-0.3522900342941284,0.5536759495735168,0.007384913507848978
50,-0.8159803748130798,-0.5150892734527588,-1.5766642093658447,3.8109638690948486,-0.46703413128852844,0.7280479669570923,0.007060618605464697


==> figures/vivo_result/TTT_vivo_exp10.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,1.0230127573013306,1.7636363506317139,0.7388749718666077,2.385730504989624,0.08426372706890106,0.5205734372138977,0.7783330678939819
1,1.0207504034042358,1.7661689519882202,0.750804603099823,2.389946460723877,0.07761786133050919,0.5137833952903748,0.7522249817848206
2,1.0079532861709595,1.7682204246520996,0.7591574192047119,2.389599323272705,0.08035938441753387,0.5173060894012451,0.7411919832229614
3,1.0038020610809326,1.766208529472351,0.746319591999054,2.3875162601470947,0.08418330550193787,0.530976414680481,0.7331385016441345
4,1.010622501373291,1.7885215282440186,0.7678743004798889,2.3955342769622803,0.07249908894300461,0.5301313996315002,0.7277539372444153
5,0.9893741607666016,1.783083200454712,0.7775530815124512,2.392942428588867,0.07648900151252747,0.5371860265731812,0.7251097559928894
6,1.0052918195724487,1.7805334329605103,0.7749856114387512,2.390026092529297,0.055337511003017426,0.529522716999054,0.7278514504432678
7,2.0833723545074463,-0.12458861619234085,0.21125924587249756,2.6164233684539795,0.37083902955055237,0.817313015460968,0.8638185858726501
8,0.5595558285713196,1.9206874370574951,0.15448002517223358,4.358767032623291,-0.08341754227876663,0.9269431233406067,0.7092486023902893
9,0.5478452444076538,1.938579797744751,0.19192612171173096,4.397984027862549,-0.17745468020439148,0.9387305974960327,0.6841832995414734
10,0.5180885195732117,1.9422507286071777,0.20384877920150757,4.410280227661133,-0.22824692726135254,0.9706975221633911,0.6576066613197327
11,0.5094086527824402,1.9474549293518066,0.22099743783473969,4.414372444152832,-0.266244113445282,0.9625760316848755,0.6398084759712219
12,0.4920184016227722,1.9473096132278442,0.2330339401960373,4.415822505950928,-0.28803086280822754,0.97353595495224,0.617978036403656
13,0.4900073707103729,1.930850625038147,0.24054855108261108,4.401811122894287,-0.3021976947784424,0.9799883365631104,0.58829265832901
14,0.4780101180076599,1.9414812326431274,0.24526847898960114,4.411776065826416,-0.3344407081604004,0.9909555912017822,0.5703261494636536
15,0.4712449014186859,1.9334136247634888,0.2585618197917938,4.411799430847168,-0.35377299785614014,0.99192875623703,0.5581694841384888
16,2.270939350128174,1.8816254138946533,0.47291967272758484,3.727926731109619,0.04802501201629639,0.5848420262336731,0.5884289741516113
17,1.5692379474639893,2.116931438446045,0.6661076545715332,3.716909646987915,0.11261030286550522,0.6445839405059814,0.5154052376747131
18,1.4981117248535156,2.124680280685425,0.5732279419898987,3.7376840114593506,0.13058707118034363,0.6765571236610413,0.494221568107605
19,1.4757623672485352,2.1350784301757812,0.5989798903465271,3.7237212657928467,0.10842117667198181,0.6599568128585815,0.491622656583786
20,1.450162649154663,2.1108572483062744,0.6078334450721741,3.712977647781372,0.10018373280763626,0.655523955821991,0.4896596372127533
21,1.4398884773254395,2.0917084217071533,0.6061094403266907,3.7008283138275146,0.10424976795911789,0.6482502222061157,0.5041149258613586
22,1.7982696294784546,0.1690436452627182,0.1112455427646637,0.041262511163949966,0.4006236791610718,0.32943105697631836,0.5955908298492432
23,1.5754156112670898,-1.3201097249984741,0.01819111406803131,-3.8522026538848877,-0.3958262503147125,0.2294939011335373,0.4573424756526947
24,1.5156279802322388,-1.2252285480499268,0.015538416802883148,-3.6338882446289062,-0.4965968728065491,0.18147973716259003,0.41554200649261475
25,1.4897257089614868,-1.1606931686401367,0.027990275993943214,-3.5008544921875,-0.5406457185745239,0.1605135202407837,0.39080795645713806
26,1.4725044965744019,-1.1360822916030884,0.04647546261548996,-3.416134834289551,-0.5823782682418823,0.12443044781684875,0.3774798810482025
27,1.4559181928634644,-1.2720884084701538,0.036119163036346436,-3.408949136734009,-0.6136717796325684,0.11487428843975067,0.3650490343570709
28,1.4524999856948853,-1.4494693279266357,-0.0004826636577490717,-3.413931369781494,-0.617183268070221,0.10223151743412018,0.3716941177845001
29,1.445395588874817,-1.4883688688278198,0.012659337371587753,-3.369119644165039,-0.659763753414154,0.09895298629999161,0.38277876377105713
30,1.4271901845932007,-1.593625545501709,0.020436294376850128,-3.3334078788757324,-0.6779712438583374,0.1035810187458992,0.39461663365364075
31,1.426503300666809,-1.5493652820587158,0.03854716569185257,-3.358313798904419,-0.7093260884284973,0.10256030410528183,0.4071010649204254
32,1.4015299081802368,-1.5203567743301392,0.00555977039039135,-3.293440580368042,-0.7283871173858643,0.06482690572738647,0.442021906375885
33,1.4032214879989624,-1.5238077640533447,-0.027812534943223,-3.3085434436798096,-0.7588902711868286,0.04619063064455986,0.4688774049282074
34,1.3912999629974365,-1.5179494619369507,-0.011640217155218124,-3.3048882484436035,-0.782259464263916,0.00280065112747252,0.5046295523643494
35,-0.44829967617988586,5.489847183227539,-0.3820560872554779,10.608953475952148,1.1306716203689575,0.8527658581733704,0.8201742172241211
36,0.6872660517692566,2.4201438426971436,-0.3259284496307373,3.435506582260132,-0.13738971948623657,0.09161700308322906,0.5665124654769897
37,0.6657545566558838,2.2468478679656982,-0.30339425802230835,3.20139479637146,-0.32960185408592224,0.1528974026441574,0.5595143437385559
38,0.6577799916267395,2.141214370727539,-0.37102630734443665,3.1379339694976807,-0.355056494474411,0.17987464368343353,0.5678142309188843
39,0.6335108280181885,2.1311371326446533,-0.36953824758529663,3.0878915786743164,-0.386245459318161,0.19645485281944275,0.5807816386222839
40,0.6204312443733215,2.1180319786071777,-0.3321569859981537,3.0863184928894043,-0.41759732365608215,0.16781555116176605,0.6003471612930298
41,0.600763201713562,2.118391990661621,-0.30520951747894287,3.0636491775512695,-0.44336286187171936,0.1852046549320221,0.6326545476913452
42,1.9502768516540527,0.8785354495048523,0.8470982313156128,3.2498891353607178,-0.30249857902526855,0.3200421631336212,0.8327124714851379
43,1.6834743022918701,1.885355830192566,0.7856044173240662,3.3031437397003174,-0.3216497600078583,0.4067530632019043,0.673096776008606
44,1.6649348735809326,1.8877733945846558,0.7276603579521179,3.300306797027588,-0.32236117124557495,0.4655829071998596,0.6807593703269958
45,1.618849515914917,1.8823144435882568,0.7191436886787415,3.3091487884521484,-0.31710126996040344,0.4771997034549713,0.696618914604187
46,1.599815011024475,1.8703020811080933,0.7282332181930542,3.306924343109131,-0.3173542320728302,0.4823910892009735,0.7255982160568237
47,0.7229039072990417,3.1128082275390625,-1.3202015161514282,3.351158618927002,-0.37576377391815186,0.5686607360839844,0.8121293187141418
48,-0.8333351016044617,-0.677759051322937,-1.6377395391464233,3.5305423736572266,-0.3246022164821625,0.6360248923301697,0.762921929359436
49,-0.7692791223526001,-0.5686459541320801,-1.6871049404144287,3.7482080459594727,-0.3522900342941284,0.5536759495735168,0.7503511905670166
50,-0.8159803748130798,-0.5150892734527588,-1.5766642093658447,3.8109638690948486,-0.46703413128852844,0.7280479669570923,0.7509334087371826


==> figures/vivo_result/TTT_vivo_exp7.csv <==
mp_ind,x,y,z,a,b,c,dc_loss
0,0.8711832761764526,0.3664531111717224,0.7428238987922668,-1.6247597932815552,0.18925368785858154,0.7910884618759155,0.7797273993492126
1,0.856925368309021,0.3775777220726013,0.6800245046615601,-1.617246150970459,0.179510697722435,0.7914544939994812,0.746786892414093
2,0.8311694264411926,0.386569082736969,0.6944192051887512,-1.6167724132537842,0.1907125562429428,0.7885922193527222,0.7316949963569641
3,0.8381743431091309,0.38790225982666016,0.7170809507369995,-1.6379804611206055,0.1719825118780136,0.7962355613708496,0.7191848158836365
4,0.8310558199882507,0.3952362835407257,0.7190263271331787,-1.6296496391296387,0.1680682748556137,0.7906926274299622,0.7088800668716431
5,0.838195264339447,0.3916564881801605,0.6898618936538696,-1.625744342803955,0.16798345744609833,0.7971038818359375,0.6992951035499573
6,0.8208215832710266,0.4038277566432953,0.6910523772239685,-1.635799765586853,0.15809011459350586,0.7996683120727539,0.6859971284866333
7,0.8349759578704834,0.4215216636657715,0.6961872577667236,-1.6344836950302124,0.14452670514583588,0.7867500185966492,0.6781176328659058
8,0.826799213886261,0.42498838901519775,0.7026035785675049,-1.635918378829956,0.1397055834531784,0.7891917824745178,0.6655752658843994
9,0.8325534462928772,0.43382900953292847,0.6975088715553284,-1.6235250234603882,0.1465815156698227,0.7949977517127991,0.6566960215568542
10,0.8212999701499939,0.440682977437973,0.6778271198272705,-1.6334598064422607,0.1546778529882431,0.7882159352302551,0.6447644233703613
11,0.8353554010391235,0.451582133769989,0.6887244582176208,-1.6229568719863892,0.14348414540290833,0.8007859587669373,0.6337438225746155
12,0.8244351148605347,0.45515498518943787,0.6940678358078003,-1.6252772808074951,0.14058445394039154,0.7870020866394043,0.6268221735954285
13,0.5558653473854065,3.172677516937256,0.09250027686357498,4.582686901092529,-0.21613559126853943,0.4189247488975525,0.6805700659751892
14,0.5305809378623962,0.7238612771034241,0.19921478629112244,0.06649478524923325,-0.5134809017181396,0.7233672738075256,0.5618056058883667
15,0.5202836394309998,0.7353934049606323,0.18517200648784637,0.06774324923753738,-0.503375232219696,0.7553809881210327,0.515055775642395
16,0.5198708176612854,0.7595425248146057,0.18702775239944458,0.05017075315117836,-0.5136243104934692,0.7604875564575195,0.47741153836250305
17,0.5154075622558594,0.7438786625862122,0.19717539846897125,0.05208196863532066,-0.518251895904541,0.7474077939987183,0.45250073075294495
18,0.5084350109100342,0.7397542595863342,0.20076362788677216,0.04857582598924637,-0.5136505961418152,0.7545649409294128,0.4281528890132904
19,0.5082022547721863,0.7363342642784119,0.17128068208694458,0.04581872746348381,-0.5097828507423401,0.7430551052093506,0.4107409417629242
20,0.5024124383926392,0.7380036115646362,0.16470763087272644,0.027497684583067894,-0.5108795762062073,0.7504916191101074,0.39429184794425964
21,0.5032472014427185,0.7416093349456787,0.17011485993862152,0.02070182003080845,-0.5129523873329163,0.7416357398033142,0.38148361444473267
22,0.4975733757019043,0.7454522252082825,0.19577330350875854,0.02816394343972206,-0.5182708501815796,0.7434601783752441,0.3658376932144165
23,0.5157848000526428,0.6761665940284729,0.12436651438474655,0.05431722477078438,-0.4929775595664978,0.7273250222206116,0.3471394181251526
24,0.5020902752876282,0.6604146957397461,0.12821602821350098,0.04057552292943001,-0.5119078159332275,0.730503261089325,0.33290255069732666
25,0.5063767433166504,0.6775676012039185,0.15349368751049042,0.034172192215919495,-0.5163273215293884,0.7290675640106201,0.32258111238479614
26,0.5193758606910706,0.6234864592552185,0.1585586667060852,-0.02027328498661518,-0.523032546043396,0.7263829112052917,0.31737369298934937
27,0.5225871205329895,0.498342901468277,0.15074214339256287,-0.04439963400363922,-0.5209401249885559,0.7172611355781555,0.31572389602661133
28,0.5277606248855591,0.4316210150718689,0.12985317409038544,-0.04992073401808739,-0.5183185338973999,0.7174510955810547,0.3233204185962677
29,0.5071107149124146,0.3871218264102936,0.1204306110739708,-0.030026573687791824,-0.5242853760719299,0.6988538503646851,0.3363201916217804
30,0.5041964054107666,0.2858397960662842,0.14934569597244263,-0.028743300586938858,-0.5352738499641418,0.6985408067703247,0.34400665760040283
31,0.4958592355251312,0.26506707072257996,0.1660490483045578,-0.05564204230904579,-0.541869580745697,0.7067047953605652,0.356547474861145
32,0.4857318103313446,0.3124902844429016,0.13668130338191986,-0.06567861884832382,-0.5322341322898865,0.71165531873703,0.3814895451068878
33,0.481928288936615,0.30646973848342896,0.11629564315080643,-0.06648842990398407,-0.5384531617164612,0.697786271572113,0.4001253545284271
34,0.47460034489631653,0.28640276193618774,0.13770996034145355,-0.08275409042835236,-0.5486244559288025,0.693925678730011,0.4199630320072174
35,0.4765128195285797,0.2599392533302307,0.1453288346529007,-0.08055601269006729,-0.5650789141654968,0.685542106628418,0.45038989186286926
36,2.216700553894043,0.7144961357116699,0.03977515548467636,-0.2839854955673218,1.7899359464645386,-0.4771077334880829,0.7535770535469055
37,1.1440743207931519,0.44967615604400635,0.5169059634208679,-0.4292677044868469,-0.2257048785686493,0.19632910192012787,0.5055417418479919
38,1.0851874351501465,0.4094387888908386,0.47685497999191284,-0.4527267813682556,-0.21863093972206116,0.2418448030948639,0.5155736207962036
39,1.0690327882766724,0.3862064778804779,0.4476271867752075,-0.47540101408958435,-0.21876700222492218,0.2327013611793518,0.5256101489067078
40,1.0437854528427124,0.38072124123573303,0.4609571099281311,-0.5031386613845825,-0.2187374234199524,0.24801091849803925,0.550626277923584
41,1.0264580249786377,0.388379842042923,0.4767830967903137,-0.48893284797668457,-0.2464616745710373,0.2425108551979065,0.5749911069869995
42,1.0006542205810547,0.3799196481704712,0.4734393358230591,-0.5106862187385559,-0.21783162653446198,0.2721575200557709,0.5984085202217102
43,0.9740181565284729,0.3661295175552368,0.34611427783966064,-0.528904139995575,-0.14485467970371246,0.272439569234848,0.6129909753799438
44,0.951119065284729,0.3661065697669983,0.33112192153930664,-0.5323361754417419,-0.13642844557762146,0.26738235354423523,0.6335676312446594
45,0.9409079551696777,0.3637787997722626,0.33244141936302185,-0.5478059649467468,-0.13530251383781433,0.30035144090652466,0.6514161229133606
46,0.9275544285774231,0.35447394847869873,0.3179028332233429,-0.5350232124328613,-0.1469709724187851,0.303678423166275,0.6669753193855286
47,0.9158764481544495,0.3520542085170746,0.28075650334358215,-0.5600751042366028,-0.11922802776098251,0.32860466837882996,0.6799896955490112
48,0.9076579213142395,0.3661823868751526,0.2648352384567261,-0.5683988332748413,-0.12160071730613708,0.3501385748386383,0.6996358633041382
49,0.8470098376274109,0.33226412534713745,0.2237696498632431,-0.61007159948349,-0.10776656121015549,0.42098909616470337,0.7135322690010071
50,0.8705804944038391,0.36049768328666687,0.27056434750556946,-0.5742533206939697,-0.08828435093164444,0.35059377551078796,0.7317638993263245

